Achieving both High Energy Efficiency and High Performance in On-Chip Communication using Hierarchical Rings with Deflection Routing

Hierarchical ring networks, which hierarchically connect multiple levels of rings, have been proposed in the past to improve the scalability of ring interconnects, but past hierarchical ring designs sacrifice some of the key benefits of rings by introducing more complex in-ring buffering and buffered flow control. Our goal in this paper is to design a new hierarchical ring interconnect that can maintain most of the simplicity of traditional ring designs (no in-ring buffering or buffered flow control) while achieving high scalability as more complex buffered hierarchical ring designs. Our design, called HiRD (Hierarchical Rings with Deflection), includes features that allow us to mostly maintain the simplicity of traditional simple ring topologies while providing higher energy efficiency and scalability. First, HiRD does not have any buffering or buffered flow control within individual rings, and requires only a small amount of buffering between the ring hierarchy levels. When inter-ring buffers are full, our design simply deflects flits so that they circle the ring and try again, which eliminates the need for in-ring buffering. Second, we introduce two simple mechanisms that provides an end-to-end delivery guarantee within the entire network without impacting the critical path or latency of the vast majority of network traffic. HiRD attains equal or better performance at better energy efficiency than multiple versions of both a previous hierarchical ring design and a traditional single ring design. We also analyze our design's characteristics and injection and delivery guarantees. We conclude that HiRD can be a compelling design point that allows higher energy efficiency and scalability while retaining the simplicity and appeal of conventional ring-based designs.

==> plots/bufhring8_synth.txt <==
- "bufRing_level3_vnet8_buf16_inj" "bufRing_level3_vnet8_buf16_lat" "bufRing_level3_vnet8_buf8_inj" "bufRing_level3_vnet8_buf8_lat"
"0.001" 0.014197 32.603745 0.014446 32.600550
"0.002" 0.029665 32.689959 0.029210 32.694069
"0.003" 0.042848 32.691176 0.042457 32.674993
"0.004" 0.055337 32.840375 0.054497 32.764397
"0.005" 0.066365 32.838840 0.065701 32.836900
"0.006" 0.077144 32.934947 0.077287 32.935195
"0.007" 0.087674 32.997005 0.086904 33.008525
"0.008" 0.097595 33.120089 0.097793 33.156182
"0.009" 0.106679 33.203973 0.107241 33.200411
"0.010" 0.115409 33.303311 0.116684 33.340615
"0.011" 0.127050 33.426947 0.125746 33.465827
"0.012" 0.134474 33.546867 0.136784 33.637249
"0.013" 0.144185 33.713535 0.144362 33.719505
"0.014" 0.153731 33.848919 0.152797 33.871318
"0.015" 0.162098 34.041586 0.162236 34.005822
"0.016" 0.169960 34.170899 0.169925 34.136146
"0.017" 0.178594 34.390421 0.178161 34.330523
"0.018" 0.186777 34.533733 0.186022 34.555339
"0.019" 0.194240 34.697978 0.193825 34.744355
"0.020" 0.200017 34.947806 0.201200 34.965579
"0.021" 0.208181 35.279656 0.208423 35.241722
"0.022" 0.214686 35.503294 0.215724 35.581486
"0.023" 0.222366 35.860561 0.220923 35.792271
"0.024" 0.226955 36.072050 0.227425 36.098968
"0.025" 0.233487 36.506663 0.232632 36.445462
"0.026" 0.239921 36.941772 0.238919 36.823204
"0.027" 0.244268 37.200901 0.243717 37.315315
"0.028" 0.249173 37.603209 0.248072 37.607745
"0.029" 0.254205 38.081406 0.252700 38.045792
"0.030" 0.258959 38.564841 0.257102 38.493968
"0.031" 0.262775 39.001753 0.260196 38.866912
"0.032" 0.266136 39.371943 0.265172 39.410060
"0.033" 0.271336 40.016107 0.268482 39.851454
"0.034" 0.272965 40.210458 0.270534 40.292961
"0.035" 0.276517 40.688557 0.273385 40.759961
"0.036" 0.279725 41.322259 0.276202 41.150021
"0.037" 0.283551 41.621215 0.278989 41.583400
"0.038" 0.284910 42.064988 0.280755 41.996927
"0.039" 0.287458 42.595203 0.283494 42.557485
"0.040" 0.290100 43.134083 0.285127 42.975888
"0.041" 0.292004 43.696440 0.287585 43.496222
"0.042" 0.293015 44.330298 0.289123 43.781825
"0.043" 0.294645 44.643867 0.290340 44.399437
"0.044" 0.296594 45.191344 0.292166 44.778059
"0.045" 0.297294 45.880174 0.293377 45.196041
"0.046" 0.299031 46.254833 0.294325 45.520003
"0.047" 0.300083 46.740250 0.296378 46.004095
"0.048" 0.301196 47.105010 0.297462 46.677309
"0.049" 0.301926 47.904665 0.298382 47.099526
"0.050" 0.302881 48.161390 0.299129 47.227349
"0.051" 0.303174 48.684092 0.300071 47.629757
"0.052" 0.304644 49.187915 0.300874 47.941974
"0.053" 0.304333 49.548121 0.301542 48.418432
"0.054" 0.305618 49.958540 0.302456 49.100812
"0.055" 0.306066 50.592857 0.302804 49.239313
"0.056" 0.306078 50.948692 0.303451 49.751856
"0.057" 0.307071 51.720799 0.304497 50.175451
"0.058" 0.307425 51.974888 0.304907 50.400488
"0.059" 0.307706 52.338806 0.305885 50.823173
"0.060" 0.308529 52.755031 0.306589 51.153128
"0.061" 0.308525 53.111276 0.307145 51.497975
"0.062" 0.309306 53.575161 0.307559 52.056624
"0.063" 0.309610 54.003684 0.307622 52.305739
"0.064" 0.309980 54.469012 0.308187 52.592313
"0.065" 0.310631 54.933602 0.309265 53.153524
"0.066" 0.310477 55.348037 0.309043 53.423041
"0.067" 0.311162 55.728257 0.309781 53.605510
"0.068" 0.311522 56.125952 0.310145 54.416193
"0.069" 0.311774 56.403464 0.310674 54.560512
"0.070" 0.312487 57.044444 0.311580 54.885488
"0.071" 0.311920 57.353737 0.311098 55.236625
"0.072" 0.312650 57.718745 0.312397 55.593991
"0.073" 0.312967 58.017189 0.311686 55.927964
"0.074" 0.313301 58.400423 0.312336 56.364241
"0.075" 0.313636 58.845459 0.312847 56.733639
"0.076" 0.313585 59.249344 0.312727 56.991891
"0.077" 0.313452 59.344771 0.313500 57.190557
"0.078" 0.313580 59.988094 0.313730 57.640256
"0.079" 0.314622 60.417438 0.313787 57.813734


==> plots/plot_ChipperBC_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0280137265625 54.9034293718
0.002 0.0464615234375 60.2981181685
0.003 0.0579264023438 67.6179888778
0.004 0.0650317109375 76.0628996785
0.005 0.0692433398438 85.7791532109
0.006 0.0713598046875 93.9864303433
0.007 0.0726947070312 103.466052361
0.008 0.0732391796875 112.030985749
0.009 0.0733185664062 121.97859777


==> plots/plot_ChipperBC_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.032899875 16.4179679815
0.002 0.062636375 17.0622468614
0.003 0.094382875 17.8881930509
0.004 0.121422125 18.7549717326
0.005 0.144763375 19.6315938094
0.006 0.168414 20.7237969064
0.007 0.18849975 21.9527105018
0.008 0.2044094375 22.9126621973
0.009 0.2218346875 24.2094672075
0.01 0.2349646875 25.3557880097
0.011 0.247663625 26.7868707757
0.012 0.258321875 27.9848830833
0.013 0.2697501875 29.5593050769
0.014 0.2765115 30.4622993235
0.015 0.283869 31.6859304754
0.016 0.292088625 33.1420893824
0.017 0.2975944375 34.3798060558
0.018 0.30365625 35.6022276957
0.019 0.3085965 36.6929093026
0.02 0.31361675 38.268485708
0.021 0.317311375 39.3247279274
0.022 0.32244125 40.8028669215
0.023 0.3267349375 42.2637145092
0.024 0.3299474375 43.432092796
0.025 0.3327305625 44.4972169188
0.026 0.334804 45.6488437144
0.027 0.3381953125 47.3715933881
0.028 0.34033825 48.2599594303
0.029 0.3423315625 49.7334743705
0.03 0.344863375 51.2445975312
0.031 0.3460734375 52.4440810418
0.032 0.3474233125 53.5648628913
0.033 0.3499513125 55.61336769
0.034 0.35088075 56.7279333805
0.035 0.3519326875 58.177108389
0.036 0.35272375 59.6308247813
0.037 0.35405075 61.3808241462
0.038 0.3548559375 62.5524300071
0.039 0.35609875 64.3564626259
0.04 0.356212875 65.4945096921
0.041 0.357607875 67.202689554
0.043 0.357961875 70.1105756816
0.044 0.3586945625 71.7849386217
0.045 0.3589140625 73.1645094526
0.046 0.359222125 74.4304548146
0.047 0.3599865625 76.2214070508


==> plots/plot_ChipperBC_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.030861640625 29.2765495232
0.002 0.05780034375 31.2947236536
0.003 0.07929540625 33.8064276406
0.004 0.095642359375 36.5742967229
0.005 0.109118625 39.8374816833
0.006 0.119562234375 43.1830977601
0.007 0.127265453125 46.5611995001
0.008 0.133296015625 50.0305798127
0.009 0.1376305 53.477000977
0.01 0.141676328125 57.1349484221
0.011 0.14418096875 60.1444750068
0.012 0.146947484375 64.0636552772
0.013 0.149079578125 67.5168396108
0.014 0.150308671875 70.725128798
0.015 0.1519271875 74.5878383703
0.016 0.152741390625 77.5926886489
0.017 0.153653671875 80.9954315077
0.018 0.154208640625 84.7218283966
0.019 0.1548214375 89.3885349389
0.02 0.155066734375 91.0315306718
0.021 0.155634625 96.0659889592
0.022 0.155807859375 98.2588459383
0.024 0.15590384375 105.644175193
0.025 0.15624125 107.657566488


==> plots/plot_ChipperHS_4synth.txt <==
0.000000 0.000000
0.018507 8.895664
0.036333 9.239993
0.054733 9.717957
0.072608 10.627793
0.087660 12.268822
0.096680 14.753061
0.101216 18.761888
0.102699 23.135996
0.102654 27.370538
0.102904 30.932875
0.103069 34.616148
0.102975 37.867120
0.103051 41.172425
0.102961 43.531621
0.103027 46.956653
0.102860 50.262144
0.102784 53.294015
0.103060 56.758333
0.102918 59.158627
0.103009 61.141391
0.102944 64.951821
0.102956 66.898652
0.102797 69.417947
0.102744 72.985771
0.103009 75.797422
0.103057 78.323851
0.103109 81.197053
0.103134 82.998190
0.102999 86.122873
0.102909 87.956860
0.102588 90.386794
0.102942 92.993907
0.103009 96.017801
0.102925 99.300821
0.102945 100.826078
0.102822 103.812621
0.102938 107.641543
0.103050 108.667466
0.102844 111.960003
0.102705 115.847057
0.103106 116.534689
0.102906 118.988988
0.102838 121.624456
0.103029 124.572885
0.103028 126.260189
0.102811 129.195355
0.102803 132.038686
0.102837 133.565075
0.102851 136.292666
0.103011 140.864875
0.102833 143.129772
0.103041 144.379206
0.102962 146.602407
0.103203 150.533523
0.102943 151.447487
0.103043 154.920315
0.103232 156.892993
0.103054 160.517116
0.102968 164.027556
0.102809 161.927818
0.102803 166.440242
0.102776 169.591672
0.103049 167.799291
0.103098 174.053758
0.102836 175.327288
0.102818 177.237422
0.102666 181.185133
0.102997 184.947493
0.102906 185.227202
0.103123 190.511501
0.102875 189.119685
0.102909 192.746829
0.102676 196.338901
0.102967 198.002117
0.102960 199.306849
0.102997 202.686209
0.102932 205.053924
0.102825 208.093217
0.102896 208.920571
0.102887 210.618678
0.102818 214.804678
0.103078 218.367735
0.103082 220.123455
0.103057 218.560791
0.102972 220.875939
0.102911 225.599879
0.103105 228.282985
0.102990 227.955201
0.102897 228.288460
0.102818 230.724970
0.103030 236.068194
0.103021 235.501602
0.102909 237.323867
0.102982 240.096492
0.102778 242.417157
0.102920 242.606719
0.102737 246.121049
0.102756 246.815305
0.103233 251.432114
0.103109 253.293660
0.103032 252.961276
0.102780 257.105060
0.103011 257.728375
0.102885 257.493976
0.103135 260.005859
0.102962 263.200080
0.103198 262.917027
0.102692 264.145728
0.102858 265.007966
0.103029 267.423337
0.102868 271.246102
0.102848 271.530502
0.102811 271.773546
0.103030 275.860875
0.102985 279.179250
0.102742 277.883101
0.102994 277.810095
0.102973 280.547085
0.102958 282.251043
0.103093 279.649199
0.102944 283.378323
0.102960 283.202908
0.103033 286.465112
0.102781 288.253230
0.102889 286.742166
0.102870 291.061437
0.102811 292.160481
0.102889 292.303736
0.103056 290.939847
0.103139 294.064198
0.102711 295.699658
0.102820 293.605552
0.103124 295.572691
0.102731 296.798115
0.102917 296.202260
0.102846 298.794633
0.102846 297.434203
0.102941 298.549979
0.102811 300.239855
0.103113 300.431703
0.102929 302.664614
0.102806 301.803780
0.103002 303.023346
0.103010 302.709020
0.102937 304.442384
0.102865 304.279115
0.103141 305.015224
0.102804 305.239444
0.103047 306.522898
0.102858 306.606446
0.102949 308.036861
0.102871 308.720915
0.102871 309.084275
0.103188 308.093941
0.102832 310.197979
0.102987 309.337901
0.102943 309.502980
0.102844 310.777903
0.102955 310.494922
0.102954 310.856633
0.103058 311.486729
0.103067 311.102183
0.102967 312.510431
0.102915 312.364130
0.103069 312.309989
0.102741 312.989245
0.103061 312.466966
0.102979 313.306973
0.102907 313.567076
0.102917 313.269418
0.103064 313.755204
0.102887 314.023536
0.102727 313.767048
0.103287 314.901819
0.103012 315.017469
0.102901 314.490245
0.103192 314.316103
0.102927 313.965832
0.102863 314.925856
0.102973 314.986807
0.102900 315.433996
0.103134 315.370791
0.102881 315.571186
0.102719 316.001010
0.102922 315.733734
0.102797 315.636747
0.102757 316.100746
0.103092 315.842860
0.102767 316.205122
0.102727 316.554315
0.102908 316.393068
0.103207 316.627337
0.103011 316.626605
0.102894 316.027044
0.102965 316.649659
0.103092 316.348133
0.102763 316.457223
0.102819 316.688623
0.102979 316.339251
0.102712 316.950725
0.102752 316.974863
0.102916 317.048303
0.103021 316.979770
0.102812 317.136254
0.102636 317.143488
0.103013 317.132898
0.103135 317.333856
0.102897 317.290086
0.102878 317.161070
0.103029 317.256182
0.102847 317.191290
0.102922 317.309017
0.102736 317.251286
0.102871 317.319081
0.103184 317.170413
0.103036 317.231742
0.103045 317.320062
0.102891 317.515116
0.103058 317.421353
0.102892 317.440527
0.103143 317.416771
0.102985 317.446900
0.102853 317.628217
0.102787 317.463824
0.102986 317.591561
0.103000 317.530600
0.103009 317.530425
0.102807 317.515141
0.102960 317.613127
0.102890 317.597422
0.103073 317.655990
0.102788 317.579657
0.103037 317.644299
0.103008 317.591890
0.102770 317.572146
0.102947 317.559942
0.102908 317.668363
0.102898 317.634128
0.103006 317.583224
0.102875 317.655233
0.102929 317.638543
0.102871 317.645066
0.103045 317.675783
0.103237 317.647904
0.102772 317.635010
0.103060 317.672071
0.103035 317.642107
0.103000 317.616441
0.102931 317.678196
0.102916 317.654078
0.103098 317.651782
0.102690 317.673985
0.103054 317.705079
0.102913 317.661690
0.102780 317.601092
0.102893 317.687173
0.102919 317.673472
0.102970 317.706671
0.102872 317.695785
0.102739 317.662944
0.103057 317.693001
0.103024 317.709743
0.103016 317.687071
0.103064 317.703471
0.102908 317.685591
0.102890 317.685442
0.103022 317.690337
0.103012 317.703576
0.102918 317.682428
0.103046 317.715900
0.102845 317.682417
0.103142 317.688094
0.103038 317.704001
0.103157 317.682382
0.103064 317.710703
0.102986 317.685554
0.103030 317.689914
0.102959 317.707328
0.103073 317.680552
0.102721 317.692059
0.102899 317.696073
0.102903 317.702996
0.102914 317.687364
0.102939 317.706291
0.102638 317.685354
0.102848 317.708718
0.102880 317.687986
0.103022 317.707102
0.102864 317.705598
0.102963 317.699301
0.102901 317.706879
0.103018 317.673627
0.103007 317.701611
0.102849 317.697165
0.103140 317.710477
0.102945 317.706099
0.102979 317.700012
0.102992 317.702856
0.103025 317.704160
0.102851 317.691446
0.102912 317.691548
0.102963 317.706680
0.103017 317.715541
0.103177 317.708120
0.102833 317.707658
0.103016 317.707560
0.102856 317.703541
0.103052 317.704134
0.102985 317.702299
0.103152 317.711502
0.102708 317.685081
0.102775 317.687054
0.102833 317.693568
0.103193 317.714899
0.102863 317.694931
0.103075 317.704726
0.102849 317.695675
0.103022 317.695022
0.102970 317.702353
0.102954 317.727149
0.102972 317.699220
0.102714 317.681749
0.102977 317.702306
0.102869 317.697694
0.102897 317.696543
0.103030 317.696004
0.102809 317.697536
0.103114 317.699935
0.102971 317.695510
0.102930 317.693644
0.102963 317.704061
0.103069 317.703839
0.102934 317.691671
0.103263 317.716636
0.103045 317.712036
0.102888 317.703854
0.102792 317.688365
0.103006 317.691788
0.102969 317.701914
0.102939 317.699253
0.102779 317.693783
0.102720 317.689298
0.103212 317.716751
0.103045 317.714696
0.103162 317.706218
0.103127 317.708048
0.103016 317.699771
0.102962 317.704685
0.102917 317.714941
0.102939 317.694391
0.103118 317.692200
0.102985 317.706150
0.103010 317.701879
0.102973 317.686543
0.102927 317.713624
0.102961 317.706598
0.102950 317.721378
0.103107 317.709652
0.102755 317.701751
0.102926 317.696245
0.102877 317.692338
0.102914 317.704230
0.102794 317.696161
0.103017 317.716917
0.102841 317.696556
0.102982 317.696415
0.102935 317.700144
0.102651 317.691308
0.102932 317.698827
0.102709 317.696278
0.102958 317.705695
0.103032 317.703665
0.102877 317.707139
0.102790 317.690737
0.102769 317.699478
0.102990 317.703132
0.102940 317.710773
0.103078 317.713157
0.103086 317.710995
0.102762 317.692158
0.103032 317.705696
0.102895 317.688907
0.102886 317.702552
0.103097 317.701417
0.103060 317.710255
0.103035 317.705473
0.102955 317.698019
0.102903 317.700910
0.102845 317.690932
0.102824 317.686977
0.102804 317.702908
0.102948 317.691624
0.102839 317.695211
0.103142 317.724420
0.102903 317.709037
0.103023 317.711947
0.103090 317.701897
0.102758 317.703041


==> plots/plot_ChipperHS_8synth.txt <==
0.000000 0.000000
0.018670 17.765001
0.035556 18.645601
0.051625 19.765865
0.065046 21.044939
0.076663 22.671985
0.085231 24.981986
0.090461 27.862204
0.092617 31.042304
0.094215 34.253455
0.095195 36.816509
0.094805 39.291004
0.096043 42.143429
0.096869 44.366156
0.095670 46.282031
0.095481 47.658333
0.095786 49.989866
0.096329 52.496859
0.096681 53.685065
0.096745 56.037447
0.096366 58.102242
0.097115 59.580255
0.096941 61.479735
0.096678 61.699823
0.096768 63.155480
0.097411 66.303491
0.096495 66.524823
0.097784 71.082720
0.096317 70.049770
0.096980 72.088703
0.096589 72.523210
0.096920 74.157662
0.096608 75.587322
0.095596 75.595611
0.096756 78.926871
0.095812 78.655517
0.096297 79.672749
0.096990 81.866170
0.096495 82.835952
0.096342 84.075313
0.096562 85.218512
0.096503 87.106039
0.096076 88.223425
0.096703 91.077775
0.096667 89.680454
0.095234 90.472110
0.095009 91.875185
0.095103 92.403485
0.093864 94.438936
0.095335 95.940441
0.096136 98.895868
0.095424 99.164241
0.096929 102.281374
0.095127 101.637460
0.096520 103.894572
0.096425 105.692428
0.096213 104.671223
0.095712 107.444225
0.095919 106.718345
0.094977 108.893544
0.096295 113.980451
0.094666 111.218184
0.095636 111.542135
0.095103 111.713334
0.095504 118.420858
0.096102 117.733546
0.095173 116.307270
0.096822 121.498268
0.096358 122.651316
0.096732 123.323157
0.096672 125.936276
0.096868 127.706203
0.097121 131.573970
0.097137 133.405733
0.095957 127.778576
0.095960 128.978291
0.096505 128.912078
0.095970 132.867588
0.095734 135.816006
0.095226 134.645238
0.095340 132.853891
0.095678 135.091475
0.095846 137.804371
0.095438 139.960034
0.095247 141.353047
0.096350 143.231036
0.096357 141.761230
0.096471 143.665278
0.096022 142.865585
0.097185 151.110831
0.096427 147.263555
0.095584 144.132426
0.095945 150.732040
0.096084 149.402824
0.095905 153.815915
0.095966 153.737592
0.096245 157.165034
0.096605 161.170876
0.096516 158.415121
0.095632 159.297324
0.096535 168.799161
0.097033 164.444921
0.095287 165.043249
0.095094 156.048107
0.096437 167.875937
0.094936 157.309634
0.095440 163.950257
0.096862 174.242091
0.096619 171.567069
0.096115 161.045775
0.095942 163.568752
0.095875 174.770109
0.096571 185.257679
0.096793 178.220600
0.097276 181.921450
0.096543 181.230073
0.094461 176.319971
0.095526 180.716464
0.095130 176.204351
0.094835 183.667836
0.096783 184.737211
0.096883 190.272458
0.096609 195.020890
0.095683 189.548903
0.095169 190.381873
0.095717 193.726333
0.095976 189.516189
0.097364 193.664161
0.096342 193.586088
0.096220 189.696805
0.095896 197.114051
0.096470 203.196673
0.096251 191.838087
0.096781 203.689378
0.096456 205.118534
0.096747 204.980599
0.096079 202.044880
0.096569 214.929834
0.096853 203.798626
0.096677 210.468168
0.096414 210.543398
0.096848 206.378965
0.097585 225.426459
0.096259 207.437333
0.094180 218.736306
0.094551 214.552771
0.095832 215.782004
0.095592 213.616537
0.097293 216.884881
0.097151 228.907371
0.095868 217.482997
0.096673 219.855330
0.097700 229.835447
0.096888 227.009477
0.096784 222.162647
0.097574 242.239788
0.097759 233.994739
0.095580 231.767130
0.096236 221.963466
0.096640 228.130605
0.095601 228.569080
0.097054 230.817513
0.097057 244.982031
0.096482 233.817369
0.097554 248.097694
0.096651 230.223598
0.096816 227.241502
0.096741 239.653045
0.097428 242.153035
0.097578 238.482794
0.097764 247.338526
0.097948 249.406022
0.097703 252.314186
0.096664 239.654427
0.097829 250.838508
0.097264 248.663891
0.097469 248.522121
0.098503 274.468689
0.098044 265.728152
0.097718 266.999308
0.097569 257.483328
0.097544 259.871604
0.097666 251.548923
0.095438 242.053948
0.098178 269.081142
0.097596 250.647297
0.097197 252.689407
0.097126 258.525088
0.098182 273.279789
0.097360 259.012153
0.096908 262.437188
0.097776 273.166651
0.096818 262.437151
0.097465 263.431767
0.097570 256.775215
0.095951 267.352152
0.097693 263.243320
0.098226 270.023305
0.097001 268.138611
0.098598 279.670873
0.097806 267.326557
0.097720 270.924834
0.096965 271.413062
0.097492 278.113961
0.098359 274.642851
0.097626 267.256908
0.098429 290.970407
0.097398 281.515082
0.097904 282.662860
0.097285 265.941689
0.097766 287.780733
0.097908 277.152902
0.097887 283.526092
0.098248 294.518443
0.098042 287.210097
0.097809 292.191180
0.097983 280.715340
0.097537 296.561038
0.097245 280.477055
0.096888 275.022404
0.098015 284.548061
0.097066 288.526829
0.098477 294.228855
0.098660 303.341810
0.097005 284.160590
0.098452 302.252714
0.098322 294.434016
0.097179 282.514998
0.097656 285.660069
0.098513 308.554143
0.097813 294.718646
0.096860 285.704262
0.098316 307.218034
0.097536 302.909501
0.097821 302.396434
0.097605 288.508000
0.095991 286.039886
0.097273 293.401417
0.095799 293.579962
0.097558 309.833582
0.098070 301.551297
0.098330 306.785048
0.097659 296.682554
0.098115 301.088328
0.096391 296.339677
0.097525 307.691646
0.095575 287.642749
0.097536 302.144372
0.098351 302.908291
0.097749 301.770744
0.097391 290.627503
0.098293 310.655281
0.097785 301.608683
0.097325 299.910725
0.097604 305.261084
0.097482 312.009260
0.097025 306.793508
0.096848 289.014459
0.097744 295.006275
0.098182 315.406856
0.098030 310.125187
0.098231 317.047595
0.097250 308.041600
0.097396 307.415738
0.098217 313.568227
0.098582 312.010000
0.098356 304.940328
0.098475 317.120091
0.097625 297.958685
0.097479 306.128574
0.098077 306.630304
0.098420 320.785295
0.098555 319.866976
0.098720 312.244121
0.098546 320.569365
0.096554 310.868465
0.098701 324.683328
0.098374 313.513355
0.097809 318.700177
0.097437 308.922202
0.098415 318.990786
0.097284 308.199537
0.098056 318.643762
0.098195 316.010478
0.098794 328.702514
0.098474 323.780988
0.098562 323.965005
0.097784 320.991004
0.097360 323.966610
0.098376 312.673541
0.099107 329.253882
0.097759 326.538045
0.098734 329.499525
0.098205 325.110449
0.098011 330.849138
0.098346 322.286663
0.098791 332.721270
0.097798 324.354628
0.097924 325.790988
0.098049 312.913053
0.098344 325.268737
0.098622 328.969960
0.097684 314.300975
0.098208 316.982598
0.098488 334.894242
0.097675 318.643551
0.098357 327.626492
0.097963 326.133466
0.097799 319.162035
0.098514 326.131303
0.098148 332.990963
0.097878 327.254989
0.098592 332.061720
0.098234 328.182887
0.097943 327.741868
0.097668 325.560111
0.097967 325.376076
0.098269 320.559071
0.098659 332.177306
0.097842 330.556150
0.098719 330.959674
0.098624 338.532697
0.098561 333.577536
0.098148 333.580945
0.098732 339.415853
0.098504 336.389045
0.098273 330.985653
0.098194 330.681907
0.097754 331.822567
0.098532 341.151367
0.098322 326.384763
0.098528 338.022899
0.097571 332.327203
0.097746 335.232168
0.096833 329.775117
0.098029 334.418343
0.098783 338.470782
0.098528 342.887739
0.097357 328.333655
0.098357 339.140425
0.097654 326.962549
0.098247 332.491154
0.098693 342.768079
0.098617 329.716628
0.097904 337.937007
0.097413 345.733738
0.096970 333.413939
0.098764 349.054717
0.098043 342.784231
0.098760 344.987750
0.099285 342.510763
0.097803 330.658615
0.098085 339.379252
0.098933 343.330803
0.098549 334.476107
0.098683 344.686149
0.098023 338.987238
0.098518 337.632544
0.098643 342.869858
0.098524 342.166291
0.098653 348.598733
0.097723 334.045451
0.097725 338.206517
0.097479 342.194394
0.098549 340.763762
0.098162 340.820909
0.098176 339.601541
0.096976 337.775107
0.098603 339.354892
0.098254 342.046554
0.097764 334.116719
0.097543 337.410096
0.098527 345.180021
0.098605 347.141095
0.098555 344.298265
0.097910 339.330892
0.098272 347.848212
0.098849 351.321253
0.098737 346.570421
0.099191 347.558271
0.099121 345.588547
0.098446 342.566524
0.098602 344.865353
0.097607 352.045840
0.098834 349.563679
0.098270 334.620018
0.098127 345.389046
0.098926 348.189128
0.098656 345.335896
0.098892 348.428904
0.098410 345.540452
0.099190 346.917940
0.098324 342.165323
0.098462 341.821412
0.098703 347.416554
0.099225 349.120303
0.098544 348.124273
0.098027 333.217345
0.098823 350.177310


==> plots/plot_ChipperTR_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0278228984375 39.3470107671
0.002 0.0477576484375 45.7334451894
0.003 0.0589313867187 55.1404851546
0.004 0.0652920546875 64.6162530276
0.005 0.0692336835937 72.8494076455
0.006 0.0719912421875 80.1169451547
0.007 0.0740452617188 86.4999278431
0.008 0.0757971289062 92.480117842
0.009 0.0771676054687 98.0963081297
0.01 0.0782006640625 102.948950323
0.011 0.07929478125 108.025169294
0.012 0.0801281875 112.201310034
0.013 0.0809374453125 116.541683899
0.014 0.0816410078125 120.717565623
0.015 0.0825020507813 125.221929312
0.016 0.0830252460938 128.789494512
0.017 0.0836765820313 133.486096279
0.018 0.0841373515625 136.960837848
0.019 0.0847975 140.678671251
0.02 0.085142125 143.992137104
0.021 0.0856911210938 146.624674639
0.022 0.0860416484375 150.201085972
0.023 0.0865611289063 153.836570075
0.024 0.0868868242188 158.208096275
0.025 0.0871972226563 159.654966094
0.026 0.0876158085937 164.471474596
0.027 0.0879029375 167.895344834
0.028 0.0880879023437 171.012225761
0.029 0.088361609375 172.111043222
0.03 0.0885941953125 174.372440146
0.031 0.0887568945313 179.139350327
0.032 0.08897125 181.79153028
0.033 0.0892684375 185.771332116
0.034 0.0894061210937 190.451368734
0.035 0.0894239492188 195.705820766
0.036 0.0896261171875 197.759121118
0.037 0.0897558945313 203.723827343
0.038 0.0897951015625 208.551730024
0.039 0.0898708476563 208.50862457
0.04 0.0899857304687 209.629141309
0.042 0.09012934375 215.330841908


==> plots/plot_ChipperTR_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.02483325 14.1575050525
0.002 0.0498146875 14.5682881354
0.003 0.07219325 15.1072936857
0.004 0.094485375 15.6663890936
0.005 0.114977125 16.3397430191
0.006 0.1348741875 17.1707286003
0.007 0.1512498125 17.8617260307
0.008 0.16659025 18.731922969
0.009 0.1841940625 19.8484058125
0.01 0.1966821875 20.658037709
0.011 0.206940125 21.3555093531
0.012 0.218778375 22.5590993535
0.013 0.2294009375 23.4167953494
0.014 0.23668475 24.2059748207
0.015 0.24467375 25.0757499646
0.016 0.2527703125 26.0410504997
0.017 0.260819125 27.1688237519
0.018 0.2656066875 27.8933625498
0.019 0.271271875 28.687455172
0.02 0.2773355 29.4818659933
0.021 0.282660125 30.3770387288
0.022 0.2872305 31.652101817
0.023 0.2920046875 32.2860391005
0.024 0.295749 33.2899362717
0.025 0.30023075 34.0860782491
0.026 0.3035669375 35.0632441222
0.027 0.30823275 36.185849122
0.028 0.3103914375 36.8370020379
0.029 0.3130704375 37.3330385259
0.03 0.31683875 38.6198227091
0.031 0.3195984375 39.502650717
0.032 0.321653 40.1091496051
0.033 0.3247899375 41.5011312483
0.034 0.32704525 42.0029158714
0.035 0.32897225 42.7601605084
0.036 0.330510375 43.1804584473
0.037 0.3339301875 44.9150566695
0.038 0.336055375 45.6632410379
0.039 0.3376769375 46.8080599157
0.04 0.3396795 47.4165138538
0.041 0.3408316875 47.8799391949
0.042 0.3431860625 49.2102121616
0.043 0.344969125 50.2245555948
0.044 0.3461583125 50.806958361
0.045 0.3483311875 52.0868501721
0.046 0.349295125 52.8717059173
0.047 0.3508134375 53.5683821312
0.048 0.3520566875 54.3934952783
0.049 0.3530503125 55.2051748045


==> plots/plot_ChipperTR_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.02718403125 22.4761865406
0.002 0.0526759375 24.0108972002
0.003 0.07433371875 26.2241532792
0.004 0.0914704375 28.9625843532
0.005 0.104242296875 32.0135921556
0.006 0.1147258125 34.975009161
0.007 0.122559046875 37.9156877627
0.008 0.12916340625 41.0221010254
0.009 0.13461390625 43.8936669442
0.01 0.139290421875 46.5464889954
0.011 0.1424495 48.9260717046
0.012 0.146466765625 51.6965145912
0.013 0.149073 53.7644863319
0.014 0.151630796875 56.2562830137
0.015 0.1539058125 58.3319238419
0.016 0.15568765625 60.4344017205
0.017 0.15778853125 62.720238093
0.018 0.159428265625 64.7377253696
0.019 0.16094415625 66.8972490968
0.02 0.162045328125 68.5529936338
0.021 0.16370634375 71.6140408674
0.022 0.16490728125 73.3464516419
0.023 0.1658011875 75.0916642948
0.024 0.166727359375 77.4371700572
0.025 0.1677940625 78.9338812335
0.026 0.168779015625 82.1819167854
0.027 0.169465453125 84.2960227456
0.028 0.17034528125 85.9008303965
0.029 0.1710034375 88.4802139761
0.03 0.17178303125 90.791896353
0.031 0.17258725 92.7979789421
0.032 0.172922171875 94.7353187434
0.033 0.1736110625 97.5934622862
0.034 0.1739633125 99.2220497631
0.035 0.17461928125 100.699606745
0.036 0.174946828125 103.329849698
0.037 0.175132734375 105.528945375
0.038 0.176092546875 109.259988289
0.039 0.176407734375 110.48104945
0.041 0.176845390625 113.865399223
0.042 0.17735559375 117.092664485
0.043 0.1777118125 118.354787157
0.044 0.178059 121.613623548
0.045 0.1784028125 124.481207188
0.047 0.17859365625 127.425882747
0.048 0.1786639375 131.831196762
0.049 0.17913646875 131.619276323


==> plots/plot_ChipperUR_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0254209882813 38.6240887752
0.002 0.04774034375 41.3371498465
0.003 0.0644167773437 44.2920624716
0.004 0.0781568789063 47.8197367062
0.005 0.087245953125 51.1559976808
0.006 0.0947833828125 54.7139328385
0.007 0.100439847656 58.8856839675
0.008 0.104195753906 62.6416942834
0.009 0.106974195313 66.896806113
0.01 0.108644003906 71.0247936767
0.011 0.109909511719 74.6925969502
0.013 0.110869546875 82.5582646913


==> plots/plot_ChipperUR_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.027783625 12.5535653874
0.002 0.0581870625 12.822930116
0.003 0.08804475 13.180836267
0.004 0.117488125 13.6132339294
0.005 0.1420333125 14.0873795674
0.006 0.170859875 14.6565304088
0.007 0.1947391875 15.2457034422
0.008 0.2168856875 15.7949660085
0.009 0.238439125 16.380383288
0.01 0.258029875 17.0298049417
0.011 0.2770604375 17.7483716022
0.012 0.2910408125 18.2559472982
0.013 0.3078341875 18.9838141518
0.014 0.3225041875 19.6924204833
0.015 0.3335369375 20.2486602804
0.016 0.346887125 21.0227224905
0.017 0.356673125 21.782170779
0.018 0.3674664375 22.5166480281
0.019 0.373791625 23.100941251
0.02 0.38367425 23.9551364586
0.021 0.39063225 24.5037262974
0.022 0.396875875 25.2915680491
0.023 0.4034246875 26.1797774329
0.024 0.408904375 26.9861808149
0.025 0.4136354375 27.5319008784
0.026 0.419137375 28.4265668913
0.027 0.4222590625 28.9996963535
0.028 0.42721675 29.8637578753
0.029 0.4330183125 30.8830075387
0.03 0.4347123125 31.4378841221
0.031 0.4385811875 32.3082435403
0.032 0.4414566875 33.218614914
0.033 0.4433365625 34.0305606697
0.034 0.446285375 34.6733496562
0.035 0.4482243125 35.3506885796
0.036 0.4511071875 36.1362616644
0.037 0.45215325 37.1606498414
0.038 0.453821125 38.3050643925
0.039 0.455359125 38.7131212001
0.04 0.4572333125 39.545535033
0.041 0.460131125 40.290052847
0.042 0.460260125 41.0143643225
0.043 0.4624571875 42.1079538752
0.044 0.462542375 42.9951492116
0.045 0.463667375 43.4083955829
0.046 0.4645011875 44.4000606036
0.047 0.465346125 44.9974803091
0.048 0.4657625625 46.0584066148
0.049 0.4661781875 46.3950314425


==> plots/plot_ChipperUR_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.027108078125 21.4118219264
0.002 0.055207015625 22.2403925474
0.003 0.078968828125 23.3574499186
0.004 0.10260490625 24.8042073427
0.005 0.12201303125 26.2723393564
0.006 0.137689625 27.7154007872
0.007 0.15315409375 29.4920560803
0.008 0.164831328125 31.1683014233
0.009 0.174908046875 32.967785615
0.01 0.182535796875 34.6027884576
0.011 0.189275046875 36.5473063503
0.012 0.1953273125 38.1383032814
0.013 0.199490234375 40.0331676998
0.014 0.2033465625 41.6885479773
0.015 0.206809890625 43.4784045716
0.016 0.2091215 45.5778591015
0.017 0.211040765625 47.6872358678
0.018 0.212529578125 49.3714515424
0.019 0.2144508125 51.0035940781
0.02 0.21478309375 53.8151532944
0.021 0.21633928125 55.0628652077
0.022 0.2169840625 57.3063759862
0.023 0.21788721875 58.9932370874
0.024 0.2182913125 60.4329606133
0.025 0.218406734375 61.8946909395
0.027 0.218500125 65.0580157265
0.028 0.21995728125 66.686940422


==> plots/plot_HR8Stage1_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.027807875 10.4703997732
0.002 0.0591971875 10.4265090319
0.003 0.0920000625 10.6208846293
0.004 0.1219049375 10.7604216199
0.005 0.15110225 10.9622297386
0.006 0.18202575 11.3315904706
0.007 0.21059525 11.5689194043
0.008 0.235052125 11.879652627
0.009 0.2622935 12.2347098201
0.01 0.2910316875 12.7214176722
0.011 0.3121934375 13.0374873673
0.012 0.3368519375 13.5295917946
0.013 0.355615625 13.9095128686
0.014 0.3766119375 14.4086783942
0.015 0.39591175 14.9140941953
0.016 0.41334575 15.4066186162
0.017 0.430667 16.0079345443
0.018 0.4443011875 16.5035861889
0.019 0.460281625 17.0950572375
0.02 0.4725258125 17.6647242957
0.021 0.4830610625 18.2406135216
0.022 0.4912739375 18.8111808805
0.023 0.501267375 19.4821790767
0.024 0.5101493125 20.1037551422
0.025 0.5159651875 20.6867755881
0.026 0.5265054375 21.4502762481
0.027 0.53268175 22.1022778418
0.028 0.5362708125 22.8001887819
0.029 0.5421480625 23.5386186596
0.03 0.5444714375 24.1817666249
0.031 0.5500499375 24.9564496673
0.032 0.5551904375 25.7163370973
0.033 0.5574488125 26.6976488642
0.034 0.559491875 27.0247247789
0.035 0.563300125 27.8409431641
0.036 0.56457525 28.7595927106
0.037 0.5684823125 29.5315015463
0.038 0.5690714375 30.2096723426
0.039 0.5703048125 30.953585239
0.04 0.571125375 31.9280944444
0.041 0.5714038125 32.381640638
0.042 0.573620125 33.1284174929
0.043 0.573722125 33.9225010876
0.044 0.5740794375 34.6570504234
0.045 0.5748100625 35.537584777
0.046 0.575056375 36.5267788599
0.047 0.57510825 37.2512318236
0.048 0.575988 38.2727277626


==> plots/plot_HR8Stage2_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.02827675 14.6698457041
0.002 0.0570488125 14.5614189528
0.003 0.087124625 14.6936407922
0.004 0.112717625 14.9307760682
0.005 0.141314125 15.1710100149
0.006 0.1661271875 15.3959716856
0.007 0.1920928125 15.699309442
0.008 0.21814875 16.0186591138
0.009 0.24124825 16.2869573259
0.01 0.263212375 16.6448189694
0.011 0.284731875 17.0113270544
0.012 0.304955875 17.3248030058
0.013 0.3259133125 17.7948276585
0.014 0.341324625 18.1262099881
0.015 0.360727375 18.5628143208
0.016 0.3795718125 19.0188905283
0.017 0.39259975 19.3559686811
0.018 0.4071865 19.8523435146
0.019 0.422581875 20.3385923689
0.02 0.4356085 20.7645613519
0.021 0.4472679375 21.2538291162
0.022 0.4594430625 21.8672357562
0.023 0.4692785 22.3649627717
0.024 0.4798303125 22.8709443608
0.025 0.4886079375 23.4068483698
0.026 0.497371625 23.949621346
0.027 0.5039465 24.5234747741
0.028 0.5128364375 25.1437944043
0.029 0.5189845 25.7218753461
0.03 0.5250491875 26.238840073
0.031 0.5329816875 26.9009444858
0.032 0.5375304375 27.3914754535
0.033 0.542119625 28.2851089314
0.034 0.5439316875 28.5944053247
0.035 0.5515445 29.4668099558
0.036 0.553841625 30.2058505216
0.037 0.5580419375 30.8699575769
0.038 0.560136625 31.6184237085
0.039 0.563491625 32.1128254054
0.04 0.5660754375 32.7965689824
0.041 0.5706456875 33.6078436701
0.043 0.572904625 34.9390151056
0.044 0.576591 35.7368872361
0.046 0.5776299375 37.1360527009
0.047 0.5796358125 37.8460589052
0.048 0.5801780625 38.6858030756
0.049 0.581124375 39.2818853291


==> plots/plot_HR8Stage3_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.026691 18.7925766119
0.002 0.056131875 18.7683161982
0.003 0.0824635625 18.9388251266
0.004 0.1075031875 19.120093477
0.005 0.1330450625 19.3272913078
0.006 0.155714625 19.5781378074
0.007 0.179327125 19.8921975782
0.008 0.2007599375 20.1654454522
0.009 0.2206258125 20.3647256393
0.01 0.243076125 20.7413953111
0.011 0.257785875 20.9946135472
0.012 0.276193625 21.2957227956
0.013 0.2961459375 21.6552116182
0.014 0.3131495 22.0572778944
0.015 0.3292631875 22.2881319335
0.016 0.342331 22.7243518913
0.017 0.35878175 23.2012230841
0.018 0.3722543125 23.415333969
0.019 0.3829198125 23.7671558893
0.02 0.398051875 24.356957474
0.021 0.4095811875 24.7376712765
0.022 0.4237234375 25.2719144876
0.023 0.431900875 25.5596466742
0.024 0.441956 26.0840181884
0.025 0.451309 26.419447225
0.026 0.46250475 26.9390283075
0.027 0.4710186875 27.3944575514
0.028 0.479126875 28.0240469235
0.029 0.4861194375 28.4564739003
0.03 0.495295875 28.8522590844
0.031 0.504405125 29.6270425487
0.032 0.5089045625 30.0363686056
0.033 0.5152305 30.6926775319
0.034 0.5204874375 31.0499265045
0.035 0.52618575 31.6805765258
0.036 0.5351026875 32.6244404957
0.037 0.536652375 32.9547685276
0.038 0.5406355 33.3891002781
0.039 0.5449425625 34.063110101
0.04 0.5505391875 34.5826502215
0.041 0.552486375 35.1561970356
0.042 0.5565495625 35.6665112894
0.043 0.5589900625 36.4639355209
0.044 0.5633041875 37.0853050744
0.045 0.5648635625 37.6150270538
0.046 0.568754375 38.2661383331
0.047 0.5712599375 38.9285691625
0.048 0.573029125 39.9592783095
0.049 0.575229375 40.225698838


==> plots/plot_HR8dropBC_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0273515820312 60.5356340407
0.002 0.0467457734375 60.7577076808
0.003 0.0618845742188 61.0346395135
0.004 0.075866421875 61.6251994138
0.005 0.08741671875 62.5785274176
0.006 0.0966027070312 63.9193180516
0.007 0.105194871094 66.3608749121
0.008 0.111034183594 69.997586748
0.009 0.114969769531 74.273946016
0.01 0.117532152344 78.6633096015
0.011 0.120385 83.1326819143
0.012 0.122714121094 87.4662117645
0.013 0.125243980469 90.9622683725
0.014 0.127615082031 95.0202412194
0.015 0.129540105469 97.7896061372
0.016 0.13112084375 102.313961015
0.017 0.132248136719 105.931115228
0.018 0.133653875 108.71325458
0.019 0.13453359375 112.604805848
0.02 0.135233882813 116.575473082
0.021 0.136147542969 120.357093763
0.022 0.136790101562 124.234162594
0.023 0.137067933594 126.929886299
0.024 0.137584710937 131.088073426
0.025 0.138311320313 134.285141648
0.026 0.13842840625 138.738646203
0.027 0.138782273437 141.711774056
0.028 0.139193085937 145.907336947
0.029 0.139261453125 149.789845845
0.03 0.139577023438 152.637295267
0.031 0.139730386719 156.519650651
0.032 0.139814007813 160.493825085
0.033 0.140147652344 163.867945882
0.035 0.140190578125 170.807099942
0.036 0.1402778125 175.374078237
0.037 0.140422390625 178.339343425
0.038 0.140621242187 182.461625372
0.039 0.140755226563 185.204828201
0.042 0.140877480469 197.018355597
0.043 0.140953359375 199.969281158
0.045 0.140983464844 208.949379122
0.046 0.141032300781 212.559298258


==> plots/plot_HR8dropBC_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.03255475 13.6317662511
0.002 0.067463625 13.7680097767
0.003 0.0984065 13.9819780986
0.004 0.1298129375 14.2882693242
0.005 0.1603218125 14.6023474707
0.006 0.1906694375 14.9653587268
0.007 0.2174504375 15.4663483669
0.008 0.243656875 16.0613374462
0.009 0.265345125 16.5942036509
0.01 0.289312875 17.3578049025
0.011 0.3090558125 18.2511965753
0.012 0.325803875 18.9451210591
0.013 0.3437475625 20.019605011
0.014 0.356539875 21.0990491326
0.015 0.36757925 22.0309600947
0.016 0.378856125 23.2144432087
0.017 0.3875663125 24.2047074595
0.018 0.395288 25.3916791994
0.019 0.4032739375 26.547258062
0.02 0.41009425 27.9051067934
0.021 0.4151995 29.0867317275
0.022 0.42149225 30.3080831406
0.023 0.4253650625 31.6123584045
0.024 0.43022 32.6952377955
0.025 0.432929625 34.0667295905
0.026 0.4359313125 35.1773721065
0.027 0.439619375 36.5770717496
0.028 0.4442958125 37.9051507111
0.029 0.4460328125 38.7966647817
0.03 0.449102125 40.4734024288
0.031 0.450867875 41.7022598659
0.032 0.4525523125 42.7437230972
0.033 0.452752125 44.0841465741
0.034 0.45563 45.096334352
0.035 0.4571153125 46.3532156162
0.036 0.4585764375 47.6962769009
0.037 0.4593584375 49.2251341944
0.038 0.4612478125 50.5086918096
0.039 0.4626705 52.0390628178
0.04 0.4642733125 53.0685774141
0.042 0.464615875 55.5383539534
0.043 0.465056875 56.6140718051
0.045 0.467110875 59.2992497703
0.047 0.46736375 61.7179966187
0.048 0.46852975 62.7243778534


==> plots/plot_HR8dropBC_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0311810625 26.9243612538
0.002 0.058095671875 26.8836155587
0.003 0.084309078125 26.9841297503
0.004 0.10646596875 27.1385751298
0.005 0.128578109375 27.4278868871
0.006 0.14928403125 27.6736547017
0.007 0.168441359375 28.0659446177
0.008 0.187363328125 28.5343632375
0.009 0.2052808125 29.058021075
0.01 0.2227296875 29.6194495222
0.011 0.236773578125 30.1868066553
0.012 0.250695140625 30.8176237415
0.013 0.26472646875 31.5272072283
0.014 0.27676228125 32.2318170984
0.015 0.28964321875 33.0275752278
0.016 0.29915996875 33.7070931256
0.017 0.3097265625 34.5706859592
0.018 0.31742740625 35.1053779277
0.019 0.3281904375 36.2254380507
0.02 0.337578375 37.2729089232
0.021 0.344622921875 38.1393774966
0.022 0.35183975 39.0418839517
0.023 0.3588820625 40.1507254184
0.024 0.3633178125 40.9052774884
0.025 0.370203140625 42.0791026766
0.026 0.37471325 43.0336393226
0.027 0.3800015625 44.1947365204
0.028 0.383667171875 45.1465017831
0.029 0.38843815625 46.4247321205
0.03 0.391637078125 47.563890759
0.031 0.394455796875 48.7177857435
0.032 0.398049875 49.875109748
0.033 0.40100378125 51.110728085
0.034 0.40287703125 52.3611470949
0.035 0.404993890625 53.3270287187
0.036 0.406425546875 54.6683747145
0.037 0.40817075 56.0210169128
0.038 0.409091796875 57.681315024
0.039 0.409823953125 58.5788712051
0.04 0.411016109375 60.0074680368
0.041 0.41149809375 61.3401028047
0.042 0.4120398125 62.6893744788


==> plots/plot_HR8dropHS_4synth.txt <==
0.000000 0.000000
0.018199 12.422910
0.036371 12.634984
0.052867 12.962008
0.070342 13.639651
0.084246 14.901060
0.095081 17.122761
0.100101 20.605547
0.102578 24.390405
0.102650 28.096892
0.103087 32.020065
0.103181 35.426203
0.102868 39.322642
0.102990 41.857186
0.102683 44.809431
0.102972 48.371390
0.103148 51.138269
0.102769 54.301553
0.102966 57.571290
0.103177 60.477883
0.102893 63.179031
0.102861 65.612232
0.102967 68.221223
0.102846 71.460657
0.102746 73.950972
0.102814 76.197490
0.102948 80.100247
0.102829 81.396497
0.103072 84.069978
0.102972 86.169646
0.103127 89.524722
0.102632 91.795643
0.103014 94.940985
0.102956 97.949165
0.103105 99.234124
0.102971 102.962341
0.102911 106.495979
0.103031 108.025763
0.102870 110.454815
0.102764 112.409070
0.102816 116.203033
0.102707 117.845438
0.103109 119.132246
0.102996 124.696588
0.102937 126.712196
0.102883 127.583622
0.102868 129.522813
0.103166 132.989856
0.102899 134.094713
0.102827 137.639271
0.102944 139.975133
0.102968 143.730569
0.102666 145.010482
0.103089 148.886584
0.102848 150.399334
0.102811 152.104998
0.102878 155.700481
0.102897 156.182333
0.102970 160.107125
0.103167 162.756562
0.103091 166.869108
0.102849 167.199046
0.102837 169.726873
0.102831 174.619086
0.102749 175.784593
0.103055 176.521780
0.103048 179.477503
0.102958 180.915489
0.103057 183.820571
0.102789 189.733251
0.103063 189.814144
0.103006 189.009460
0.103015 194.748644
0.102757 194.761266
0.102821 200.251916
0.102931 201.073931
0.103031 205.987674
0.102939 202.788085
0.102845 207.037956
0.102941 207.598675
0.102925 213.074274
0.102939 214.096053
0.103117 217.370944
0.102819 217.908684
0.102833 219.395553
0.102942 222.669727
0.102889 225.252735
0.103006 227.834350
0.102910 227.846678
0.102737 231.175533
0.103181 233.202214
0.102983 235.998821
0.102937 235.508966
0.102984 237.382606
0.102939 241.904804
0.103071 244.090274
0.102859 245.962802
0.102957 245.249271
0.102896 245.970140
0.103011 250.973185
0.102885 253.131077
0.102932 252.607030
0.102989 256.221978
0.102898 258.123124
0.103060 258.387985
0.102861 257.958873
0.102853 265.711192
0.102943 266.261000
0.103033 264.335614
0.103117 267.548976
0.103155 269.665513
0.103267 270.121435
0.102911 273.288274
0.102763 274.211540
0.102918 274.134726
0.102941 278.435960
0.102965 277.131529
0.103049 279.309338
0.102977 280.394171
0.102873 280.700886
0.102956 284.885511
0.102936 283.537757
0.102856 284.597249
0.103027 287.691732
0.103017 287.994610
0.102975 288.307403
0.102625 288.872394
0.102858 290.462116
0.102841 291.593630
0.102939 293.711880
0.103106 293.089025
0.103168 293.638490
0.103023 295.638687
0.102876 294.806765
0.102810 297.441675
0.103160 298.928651
0.102860 298.398019
0.102921 298.809556
0.102946 299.638947
0.102838 301.843409
0.102917 301.229906
0.102955 303.161807
0.102873 303.624812
0.102724 304.582517
0.103103 304.773216
0.103290 306.072543
0.102930 305.200206
0.102865 304.510825
0.102866 306.353808
0.102870 307.479469
0.103006 307.643342
0.102884 309.039167
0.102875 308.822663
0.103152 307.011140
0.102956 310.052970
0.103039 310.342492
0.102971 309.866902
0.102833 310.245334
0.102927 311.438056
0.103029 311.116749
0.102814 312.522487
0.103138 312.627282
0.102966 312.501707
0.103123 311.985631
0.102904 312.454474
0.102960 312.938843
0.102723 313.513530
0.103209 313.593435
0.102968 313.861877
0.102810 313.039053
0.103179 314.426166
0.102827 315.030615
0.103070 314.390650
0.103060 315.203024
0.102797 315.441955
0.103089 315.494368
0.102870 315.694911
0.103031 315.673721
0.102812 315.986588
0.102926 315.810031
0.103027 316.177803
0.102825 315.906089
0.103121 316.225619
0.103127 316.821979
0.102792 316.706305
0.103149 316.748098
0.102833 316.245014
0.102923 316.998539
0.102903 316.664928
0.102983 317.200775
0.103058 317.199818
0.103136 316.983326
0.102901 317.288246
0.102756 317.206259
0.102948 316.895448
0.102914 317.555536
0.102939 317.532050
0.102933 317.641509
0.103012 317.768632
0.102960 317.551095
0.103084 317.838638
0.102874 317.750940
0.102976 317.846934
0.102840 317.910980
0.103110 317.752209
0.102859 318.071785
0.102938 318.184182
0.102992 318.023654
0.102685 318.076536
0.103010 318.215689
0.102832 318.079084
0.102811 318.073410
0.102878 317.975131
0.102857 318.217156
0.103043 318.296738
0.102841 318.296342
0.102800 318.175654
0.103144 318.278687
0.102926 318.331111
0.103032 318.290023
0.102710 318.227764
0.103038 318.375047
0.103085 318.288085
0.102841 318.259758
0.102866 318.377781
0.103036 318.350243
0.102875 318.411293
0.102889 318.312124
0.102882 318.454776
0.103112 318.348638
0.102716 318.367756
0.102700 318.408634
0.102730 318.421024
0.103095 318.420352
0.102767 318.504640
0.102823 318.337081
0.102818 318.473375
0.103015 318.479844
0.103070 318.463983
0.102824 318.489759
0.102815 318.468146
0.102899 318.503729
0.102973 318.495508
0.102890 318.503143
0.103192 318.545915
0.102896 318.500737
0.103067 318.525448
0.102824 318.461981
0.102847 318.523063
0.102834 318.507633
0.102980 318.521203
0.103077 318.524794
0.103075 318.539801
0.103064 318.546914
0.102985 318.521600
0.102754 318.505275
0.102752 318.517034
0.103123 318.508142
0.103116 318.548302
0.102806 318.535132
0.102961 318.528958
0.102863 318.522683
0.102857 318.537980
0.103001 318.542586
0.102945 318.545817
0.102728 318.525251
0.102792 318.536648
0.102824 318.538822
0.103109 318.548268
0.102912 318.549731
0.102925 318.546532
0.102857 318.530760
0.102868 318.539353
0.102723 318.540610
0.103072 318.524685
0.103003 318.537209
0.102867 318.529823
0.102968 318.546412
0.102764 318.539818
0.102916 318.542548
0.103006 318.547599
0.103034 318.547184
0.102989 318.552976
0.102913 318.531384
0.103087 318.548576
0.102937 318.551786
0.102882 318.547506
0.103077 318.541891
0.103026 318.552182
0.103009 318.549717
0.103140 318.556673
0.102896 318.541874
0.103182 318.559189
0.102838 318.546933
0.102972 318.551075
0.103132 318.555736
0.102928 318.551523
0.103045 318.552230
0.102818 318.535650
0.103041 318.549714
0.102953 318.547885
0.102827 318.546799
0.102881 318.549831
0.102976 318.551375
0.103048 318.552306
0.102874 318.539768
0.103156 318.547395
0.102834 318.548941
0.103159 318.556432
0.103094 318.556305
0.102841 318.547050
0.102951 318.553210
0.102683 318.544880
0.102895 318.549146
0.102892 318.545301
0.102721 318.541283
0.102925 318.541569
0.102865 318.548111
0.102968 318.554350
0.102897 318.549080
0.103003 318.555641
0.102919 318.549444
0.102844 318.547098
0.102945 318.549727
0.103000 318.554283
0.103078 318.553910
0.103057 318.556927
0.103025 318.555591
0.103029 318.552944
0.102878 318.548465
0.102699 318.540003
0.102967 318.552121
0.103030 318.556315
0.102894 318.543596
0.103127 318.558946
0.102988 318.554628
0.102763 318.544808
0.102977 318.553712
0.102800 318.546290
0.103012 318.553183
0.102689 318.540162
0.103156 318.561632
0.102994 318.553074
0.103026 318.555575
0.102896 318.550181
0.102857 318.548465
0.103131 318.559724
0.102945 318.553328
0.102966 318.552588
0.103110 318.554800
0.102842 318.549570
0.102971 318.553191
0.102892 318.551504
0.102829 318.549206
0.103036 318.554065
0.102712 318.544395
0.103053 318.550827
0.103030 318.554455
0.103035 318.556820
0.103051 318.552770
0.102962 318.548973
0.103030 318.553243
0.102958 318.554052
0.102996 318.556202
0.102946 318.552911
0.102952 318.552044
0.102853 318.547713
0.102829 318.547895
0.103025 318.557037
0.102972 318.552361
0.103120 318.558901
0.102994 318.554347
0.102882 318.549154
0.102930 318.548624
0.103019 318.551308
0.103018 318.556045
0.102902 318.550271
0.102968 318.554402
0.103093 318.558432
0.103210 318.560695
0.103200 318.561012
0.102872 318.546365
0.103004 318.553563
0.103063 318.556686
0.103011 318.554102
0.103011 318.553324
0.102868 318.544582
0.103091 318.555583
0.103111 318.557799
0.102887 318.549877
0.102958 318.551496
0.102829 318.546205
0.103038 318.551312
0.102675 318.542225
0.102738 318.542788
0.102994 318.551209
0.102903 318.550574
0.102971 318.554156
0.102870 318.548626


==> plots/plot_HR8dropHS_8synth.txt <==
0.000000 0.000000
0.017996 25.040790
0.034346 25.389753
0.048476 25.809317
0.061855 26.291513
0.073283 27.391130
0.081878 28.816967
0.088121 31.225243
0.091097 33.650962
0.092977 36.334161
0.093886 39.513448
0.094244 42.130474
0.094196 44.219101
0.094894 46.475274
0.094820 48.389333
0.094786 50.577376
0.094710 52.335994
0.095478 54.407747
0.093690 55.678484
0.095003 57.574227
0.095003 59.810026
0.095681 61.323480
0.094650 62.254064
0.095937 65.010386
0.095413 66.089681
0.094713 66.517891
0.096117 69.331048
0.095812 71.069045
0.095949 71.249633
0.093535 73.065563
0.093788 73.094831
0.093586 76.041577
0.094358 76.544291
0.095649 78.935311
0.096358 80.890624
0.095743 83.054144
0.095882 83.777511
0.095790 84.895727
0.095329 85.624629
0.096072 87.197931
0.095611 88.684845
0.094981 89.494695
0.093585 90.650711
0.094608 91.560009
0.093990 93.189945
0.095320 93.320609
0.095768 98.004081
0.096163 99.688411
0.094955 97.747742
0.095614 103.699159
0.096068 102.891592
0.095466 104.029157
0.096262 106.315571
0.095782 106.537963
0.095906 108.013423
0.096173 110.102606
0.096368 110.339184
0.096706 114.507458
0.096266 114.174653
0.095837 114.363275
0.096091 114.496789
0.096262 117.017127
0.096031 119.638022
0.096755 124.096049
0.096133 123.997488
0.096049 124.190664
0.095668 120.988023
0.096275 125.518242
0.095511 124.740706
0.096178 128.441827
0.095842 131.035579
0.096652 131.467291
0.095618 129.400610
0.095937 136.228780
0.095125 133.142374
0.096169 137.201604
0.096249 138.407520
0.096491 138.542194
0.096750 143.453480
0.096741 146.904574
0.096804 144.460692
0.096318 143.281215
0.095649 144.615232
0.096247 148.160245
0.096564 150.334744
0.096364 150.808158
0.095938 148.499100
0.096484 153.911706
0.096919 156.098866
0.096107 156.548965
0.096948 161.455620
0.095531 153.331816
0.095985 156.465099
0.095777 161.544975
0.094429 153.022957
0.094923 165.354431
0.092605 159.124839
0.095347 166.510555
0.096619 169.181112
0.096158 168.122875
0.095455 166.634850
0.096544 171.456838
0.096234 174.976700
0.095797 176.068095
0.095875 175.025014
0.095777 177.622305
0.095752 175.825727
0.096480 181.963384
0.095763 183.043351
0.095295 180.183610
0.096494 183.374911
0.096019 188.340875
0.095760 184.051973
0.095779 184.996491
0.095545 187.846801
0.096269 194.796296
0.097375 200.664646
0.096248 189.851040
0.095711 190.382674
0.096367 196.889555
0.096030 193.340490
0.097360 195.402060
0.096620 196.148215
0.097372 205.320421
0.096723 205.418545
0.095246 198.286726
0.095645 203.028857
0.095072 207.640738
0.095226 201.473297
0.096472 205.097869
0.096947 209.432212
0.097198 212.343845
0.097410 217.946267
0.096543 210.029387
0.096947 215.909398
0.096459 211.854533
0.097156 220.261377
0.097495 225.251806
0.097437 227.756613
0.097748 231.149930
0.094991 212.955197
0.095735 221.534581
0.095986 224.239041
0.094838 225.301690
0.097342 223.239508
0.096722 228.443666
0.097653 239.815551
0.097307 226.184854
0.097299 232.800716
0.097209 240.519546
0.096743 234.510272
0.097341 243.338613
0.098143 246.579765
0.097041 244.338197
0.096095 238.728935
0.096984 233.326694
0.097206 237.091353
0.097120 237.751546
0.097167 239.823529
0.097649 242.883411
0.097718 241.135467
0.096713 240.125088
0.097218 250.800764
0.096252 248.784112
0.097747 252.140349
0.097081 252.217114
0.097896 256.005434
0.097983 261.439447
0.097015 248.662791
0.097255 254.414339
0.098401 259.424206
0.096314 251.938777
0.097264 262.489557
0.098022 263.093109
0.097499 259.234830
0.098488 273.981009
0.097735 261.228337
0.097933 266.121904
0.096988 256.529118
0.097931 268.015809
0.098128 261.775740
0.096994 259.243175
0.097207 271.244378
0.096730 261.035653
0.097193 262.858394
0.096627 260.297253
0.097521 270.754184
0.097853 273.489851
0.097167 267.125719
0.097553 266.098857
0.096792 263.708811
0.098032 279.174005
0.097324 283.035516
0.096852 269.998740
0.097543 278.258991
0.096577 272.911510
0.097043 277.627993
0.097628 291.101721
0.096997 269.162996
0.095719 271.602950
0.096229 268.154856
0.098059 294.746787
0.096843 278.896156
0.097150 284.593408
0.097573 295.219317
0.096663 290.239327
0.097144 285.207074
0.097025 280.382936
0.096135 279.000722
0.096476 281.821270
0.096321 280.874797
0.097280 292.242929
0.096963 286.882332
0.097551 296.812483
0.098702 300.627621
0.097734 296.541988
0.097742 291.821168
0.098528 301.404929
0.097809 287.467418
0.096212 293.930726
0.096400 295.413980
0.097566 292.918366
0.096958 306.050914
0.098114 297.132084
0.097863 298.795290
0.097755 294.225846
0.098069 303.673592
0.098037 310.354591
0.098173 300.086880
0.098129 296.284579
0.098294 300.542629
0.098549 306.669369
0.098675 305.893568
0.098331 303.918771
0.098244 304.373579
0.097243 295.074092
0.097074 307.042051
0.097323 313.548588
0.096997 301.010888
0.097037 306.893969
0.097888 312.431997
0.097586 308.826701
0.098093 308.221719
0.097173 305.254120
0.098314 310.842586
0.096909 306.605467
0.098270 316.516434
0.098042 305.480978
0.098083 311.752022
0.098393 319.265117
0.098053 317.037517
0.098189 308.612763
0.097796 317.298031
0.098131 316.267183
0.098160 313.609252
0.098271 314.507642
0.097802 318.369795
0.097374 323.997872
0.098869 327.772886
0.098273 315.962752
0.098176 328.669081
0.098344 330.524569
0.098605 323.807854
0.098071 311.081442
0.098538 324.538077
0.097880 314.019878
0.097432 315.543362
0.098183 307.007740
0.097671 320.328076
0.098685 317.153783
0.097732 327.868680
0.098438 328.048138
0.096585 314.532875
0.098487 326.032058
0.098525 323.745205
0.098320 326.059805
0.097397 318.787867
0.097511 318.951223
0.098264 325.697725
0.097257 323.082116
0.097768 325.456725
0.098168 324.603112
0.097367 327.356353
0.098489 331.112703
0.098003 324.602279
0.098815 339.087014
0.098930 332.655829
0.098760 331.550736
0.098804 335.168240
0.097933 326.453158
0.098091 326.998608
0.098672 334.805650
0.097911 325.132350
0.098885 336.821815
0.097591 330.370694
0.098074 325.940120
0.098708 345.069354
0.098073 327.118486
0.098339 333.118751
0.098447 334.102550
0.098345 332.780427
0.098659 338.224415
0.098547 335.819406
0.098162 332.565851
0.098497 337.643452
0.097852 342.927419
0.098894 338.003702
0.097308 335.753883
0.097327 327.149902
0.097609 333.374993
0.098715 344.896204
0.098858 339.320220
0.098217 329.419168
0.098468 333.331147
0.095711 331.134510
0.098074 338.160015
0.097748 337.071588
0.098180 338.685781
0.098375 334.586284
0.099061 348.663678
0.098834 340.844267
0.098455 335.102596
0.097915 331.102952
0.098351 342.365689
0.099284 351.388512
0.098933 336.717963
0.098567 346.953588
0.098523 339.022891
0.098123 336.312088
0.099132 348.236491
0.098635 341.624955
0.099355 348.004018
0.098236 341.774590
0.098500 340.403585
0.098018 350.806544
0.098751 342.503724
0.096968 334.094852
0.096752 342.045720
0.098186 335.031844
0.098037 341.776097
0.098293 337.721434
0.098394 343.584782
0.097851 340.165946
0.098625 345.540108
0.098609 345.699550
0.098009 340.340013
0.098025 346.209341
0.098100 338.121548
0.098767 352.320063
0.098785 346.181330
0.098571 348.540044
0.097602 341.482229
0.098112 346.881520
0.098887 346.471293
0.098754 343.294263
0.097759 342.556025
0.098264 348.826859
0.098935 351.019457
0.098416 348.608526
0.098191 349.954159
0.098231 350.223747
0.097836 341.003736
0.098047 342.064454
0.098286 340.768902
0.098859 350.924292
0.099113 351.475920
0.098141 341.959898
0.098456 345.237331
0.097588 348.750567
0.098188 350.772705
0.098969 358.007452
0.098743 347.335522
0.098503 351.682979
0.099018 353.523180
0.098419 350.608786
0.098516 352.805070
0.099376 353.000877
0.099129 348.787317
0.099475 351.866985
0.098799 347.174514
0.098839 357.262142
0.098150 342.422561
0.098883 353.041680
0.098934 351.357237
0.098284 349.048027
0.098662 348.597573
0.098309 347.533233
0.098610 356.649806
0.099071 356.538290
0.098988 352.133897
0.099151 354.526095
0.098658 351.085662
0.099086 354.376357
0.098932 357.919833
0.098577 349.811319
0.098640 351.286530
0.098866 356.299744
0.098978 350.766038
0.098609 353.506448


==> plots/plot_HR8dropStage2_BC.txt <==
"synthrate" "injrate" "latency"
0.001 0.033228125 19.6165355412
0.002 0.063785625 19.8127299375
0.003 0.092460375 20.0364714332
0.004 0.1194928125 20.358817063
0.005 0.14576975 20.787876756
0.006 0.17160225 21.1851871348
0.007 0.192428875 21.5608711598
0.008 0.216407375 22.1719765976
0.009 0.23381475 22.6190237647
0.01 0.2551845625 23.2885360896
0.011 0.273671 23.9921101741
0.012 0.2879258125 24.504419133
0.013 0.304209 25.4009127402
0.014 0.319176 26.2567221082
0.015 0.330733375 27.0414915083
0.016 0.3410158125 27.9335682104
0.017 0.3510299375 28.8215441598
0.018 0.3604000625 29.7678779414
0.019 0.3688646875 30.6741141967
0.02 0.3772573125 31.7628045314
0.021 0.3834699375 32.6959049443
0.022 0.391038625 33.7438389366
0.023 0.3975780625 35.0159382606
0.024 0.40230325 35.7726066928
0.025 0.40826925 36.955826108
0.026 0.413083625 38.0231350062
0.027 0.4166184375 39.1075919068
0.028 0.4217271875 40.3186927687
0.029 0.425654 41.6055614994
0.03 0.42979175 42.7271890671
0.031 0.4311316875 43.3414912371
0.032 0.4343494375 44.5594879032
0.033 0.4379884375 46.1100498715
0.034 0.440315625 47.1534604873
0.035 0.442619125 48.0934808028
0.036 0.4452714375 49.3169388209
0.037 0.4467238125 50.7308714719
0.038 0.4488950625 51.8362386852
0.039 0.4509273125 52.9260104617
0.04 0.4525473125 54.4485147078
0.041 0.4537005 55.1109627887
0.042 0.454704 56.9362910123
0.043 0.4567515625 57.5339988538
0.044 0.457946375 58.7981030302
0.045 0.458873375 60.5804915635
0.046 0.46092175 61.5786959
0.049 0.4621096875 65.2941671242


==> plots/plot_HR8dropStage2_TR.txt <==
"synthrate" "injrate" "latency"
0.001 0.025017 16.430697719
0.002 0.0492695 16.4447538923
0.003 0.0733085 16.5773878965
0.004 0.0941046875 16.658311319
0.005 0.1161884375 16.8260685421
0.006 0.136456125 16.9273748761
0.007 0.1577225625 17.1189001401
0.008 0.1766675 17.3029942729
0.009 0.1956629375 17.4724782551
0.01 0.2152864375 17.7001753341
0.011 0.23617925 17.9927283137
0.012 0.253251 18.2479266442
0.013 0.2703301875 18.4843652659
0.014 0.2871934375 18.7446076576
0.015 0.3031264375 19.1533715735
0.016 0.3209445 19.4222344396
0.017 0.332808375 19.7568506746
0.018 0.349999625 20.1469053868
0.019 0.3663610625 20.6583956512
0.02 0.3770831875 20.9378953993
0.021 0.3921118125 21.3932365297
0.022 0.4033598125 21.7909457483
0.023 0.4178714375 22.2871081818
0.024 0.427119125 22.6681904616
0.025 0.43673975 23.1293712075
0.026 0.448516125 23.6649687402
0.027 0.4582425 24.1956123992
0.028 0.467233875 24.5803226767
0.029 0.47685825 25.3029711319
0.03 0.485387375 25.7144010879
0.031 0.492838125 26.2243465682
0.032 0.4963420625 26.9106855239
0.033 0.508563 27.4641256414
0.034 0.51516375 27.9939913123
0.035 0.5204459375 28.5262480005
0.036 0.5271475 29.2274564883
0.037 0.5343398125 29.9141906965
0.038 0.536759625 30.3464506668
0.039 0.5370855625 30.8370038579
0.04 0.5472173125 31.557600144
0.041 0.5535073125 32.4679110932
0.042 0.5555898125 33.0462487957
0.043 0.5591350625 33.4788039134
0.044 0.5641800625 34.3739191036
0.045 0.567850875 35.0931976704
0.046 0.570784 35.8012077472
0.047 0.573023875 36.3577377083
0.048 0.5766909375 37.1224330261


==> plots/plot_HR8dropStage2_UR.txt <==
"synthrate" "injrate" "latency"
0.001 0.02612225 14.6496444013
0.002 0.057649375 14.5796732616
0.003 0.0868230625 14.7265623237
0.004 0.1138185 14.9731935157
0.005 0.1413955625 15.1668812954
0.006 0.1685793125 15.4086130644
0.007 0.193116625 15.732433813
0.008 0.219438125 15.9966728754
0.009 0.24101025 16.3343481586
0.01 0.2640438125 16.62565207
0.011 0.28614425 16.9739718848
0.012 0.30769775 17.3280319192
0.013 0.3257395 17.7942040495
0.014 0.3419135 18.1109566602
0.015 0.3614679375 18.5552090731
0.016 0.3754499375 18.8897809072
0.017 0.3919 19.3579063846
0.018 0.407303 19.8505044397
0.019 0.4216085625 20.3181813033
0.02 0.435241125 20.6908324342
0.021 0.4477586875 21.2543891287
0.022 0.4573488125 21.8298455469
0.023 0.4713090625 22.3831372012
0.024 0.4795661875 22.9018699673
0.025 0.4868271875 23.3779429125
0.026 0.4973429375 23.9486905859
0.027 0.5054316875 24.4246213927
0.028 0.5125646875 25.1471874019
0.029 0.519743125 25.7407342857
0.03 0.52659825 26.1680147862
0.031 0.530679 26.8433106517
0.032 0.537445625 27.4492654345
0.033 0.5437004375 28.4604525584
0.034 0.5471941875 28.84765236
0.035 0.551648625 29.5714838168
0.036 0.554969125 30.1791328745
0.037 0.5586601875 30.9233751926
0.038 0.5616815 31.5555748274
0.039 0.5646296875 32.2193766469
0.04 0.5653371875 32.6249035317
0.041 0.568727 33.3266453532
0.042 0.57083975 34.1494220446
0.043 0.573280625 34.8043326118
0.044 0.57466425 35.4779176003
0.045 0.5767825625 36.2662896651
0.046 0.5788183125 37.1456976486
0.047 0.579522375 37.6849081158
0.048 0.580801125 38.539617078
0.049 0.5808344375 39.2183350399


==> plots/plot_HR8dropStage3_BC.txt <==
"synthrate" "injrate" "latency"
0.001 0.0322020625 25.6238979568
0.002 0.059700875 25.8643132796
0.003 0.0846578125 26.1178603502
0.004 0.109544125 26.5159719712
0.005 0.133781375 26.9130023448
0.006 0.154952875 27.3791636908
0.007 0.17349325 27.7050442018
0.008 0.1915446875 28.2481484933
0.009 0.2101476875 28.7982461989
0.01 0.2260225625 29.3430221086
0.011 0.2437130625 30.0023706559
0.012 0.2571451875 30.5700595996
0.013 0.2716219375 31.1087337341
0.014 0.2845169375 31.7955800413
0.015 0.2966806875 32.5982072498
0.016 0.3073734375 33.3337303231
0.017 0.3173416875 33.8938804757
0.018 0.326955875 34.7132381662
0.019 0.3362140625 35.5358440269
0.02 0.345098875 36.5337890412
0.021 0.3521556875 37.2150277272
0.022 0.3584824375 38.0730732355
0.023 0.3659999375 39.0245762503
0.024 0.3736991875 40.01596323
0.025 0.3795508125 41.1287556152
0.026 0.384597625 41.6872068565
0.027 0.3906869375 42.910905346
0.028 0.3948434375 43.637965304
0.029 0.4003319375 44.8302418188
0.03 0.4044938125 45.6808415051
0.031 0.4076630625 46.4861656944
0.032 0.4122400625 47.5874939051
0.033 0.4159376875 48.7416414623
0.034 0.419088375 49.7773658667
0.035 0.4228421875 50.7739631374
0.036 0.4261749375 51.7278984938
0.037 0.4286903125 52.8304000106
0.038 0.43115425 53.8884475035
0.039 0.434158875 55.0687019473
0.04 0.436413 55.8931586708
0.041 0.437581875 57.0980429566
0.042 0.440940125 58.1210059779
0.043 0.4432638125 59.2936495849
0.044 0.4440923125 60.3267656547
0.045 0.44675475 61.1435082895
0.046 0.4481994375 62.4788318958
0.047 0.4504975 63.8141350944
0.048 0.4516130625 64.4807075506
0.049 0.4534945 65.9927147416


==> plots/plot_HR8dropStage3_TR.txt <==
"synthrate" "injrate" "latency"
0.001 0.0246776875 21.4080415096
0.002 0.046233375 21.3889206197
0.003 0.0690841875 21.4099533845
0.004 0.0875690625 21.4954394896
0.005 0.1083721875 21.5623322644
0.006 0.1275105 21.6550784766
0.007 0.1455915 21.7962584728
0.008 0.1632438125 21.925116116
0.009 0.1811214375 22.0755508643
0.01 0.19775625 22.2561595846
0.011 0.2149505625 22.4720560174
0.012 0.228747 22.6616153964
0.013 0.243955625 22.8436707847
0.014 0.26116725 23.1309884353
0.015 0.2763663125 23.3838177359
0.016 0.29057625 23.7163124455
0.017 0.3046343125 23.9725022586
0.018 0.3185210625 24.2749942275
0.019 0.3308031875 24.5840640808
0.02 0.343625125 24.9698692234
0.021 0.35578975 25.2572103719
0.022 0.3685829375 25.6398260548
0.023 0.37962025 26.0502723624
0.024 0.3896613125 26.4269286296
0.025 0.401424625 26.7349247714
0.026 0.4130945 27.2875118124
0.027 0.42248325 27.640322528
0.028 0.4312206875 28.1133910978
0.029 0.4368175 28.3251508825
0.03 0.4496510625 28.963819383
0.031 0.4571244375 29.4476944008
0.032 0.4634371875 29.7938078576
0.033 0.47311275 30.4858465545
0.034 0.480507875 30.9964016724
0.035 0.486830375 31.4497053647
0.036 0.49446325 31.955617575
0.037 0.5002855 32.5069366117
0.038 0.508484375 33.1878218456
0.039 0.5132795625 33.610993959
0.04 0.518996125 34.2958547108
0.041 0.5227676875 34.7160884342
0.042 0.5287445625 35.3621238781
0.043 0.5322065 35.8090611563
0.044 0.5359029375 36.3527529812
0.045 0.5429115625 37.2920347009
0.047 0.54977825 38.319855311
0.048 0.5541075 39.1398364194
0.049 0.55642625 39.6581864991


==> plots/plot_HR8dropStage3_UR.txt <==
"synthrate" "injrate" "latency"
0.001 0.0265088125 18.814515088
0.002 0.054742375 18.7718717665
0.003 0.0825491875 18.9088725085
0.004 0.1092146875 19.0536446758
0.005 0.1343963125 19.393337706
0.006 0.156119375 19.5970124772
0.007 0.1796733125 19.8981013969
0.008 0.1991411875 20.0868175814
0.009 0.2197826875 20.3861056781
0.01 0.2387229375 20.6671257749
0.011 0.258102375 21.0074974094
0.012 0.280018375 21.3748846202
0.013 0.29595425 21.6088187309
0.014 0.3146345 22.0391825305
0.015 0.3281448125 22.3777620631
0.016 0.344567375 22.6500571775
0.017 0.3589916875 23.1249649248
0.018 0.3727351875 23.4921300185
0.019 0.38428025 23.8900389564
0.02 0.396503125 24.3195236535
0.021 0.4078103125 24.6542300007
0.022 0.42257125 25.1217193688
0.023 0.432936125 25.5579711864
0.024 0.44644625 26.1713515069
0.025 0.454703125 26.5909782228
0.026 0.4617344375 27.0116119161
0.027 0.4737094375 27.5886445474
0.028 0.4804260625 27.9939281572
0.029 0.4874548125 28.4632533531
0.03 0.4946829375 28.9056950265
0.031 0.503553 29.5557872266
0.032 0.5092578125 30.0844053519
0.033 0.5148994375 30.5945489026
0.034 0.5207751875 31.179449681
0.035 0.5275823125 31.6628968536
0.036 0.5336846875 32.3113634014
0.037 0.5366079375 32.6909784277
0.038 0.54170775 33.25027795
0.039 0.5457001875 33.9591905066
0.04 0.5495330625 34.6422957125
0.041 0.553561375 35.0497294131
0.042 0.5578325625 35.90826153
0.043 0.5596615625 36.3483704332
0.044 0.5630859375 36.9975289581
0.045 0.564809625 37.6155204097
0.046 0.5678184375 38.267838917
0.047 0.569711875 39.0754115274
0.048 0.57403875 39.7473521662
0.049 0.575619 40.330643345


==> plots/plot_HR8dropTR_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0292941015625 37.0347578787
0.002 0.05336659375 36.9875388358
0.003 0.075187875 37.2100138083
0.004 0.0942371289062 37.5567992351
0.005 0.111076640625 38.2988198575
0.006 0.126222167969 39.1735834891
0.007 0.139893648437 40.3523204508
0.008 0.151655992188 41.6337789354
0.009 0.16268059375 43.2305299225
0.01 0.171128832031 44.863616841
0.011 0.178647175781 46.4654540669
0.012 0.185943953125 48.4222287
0.013 0.191440078125 50.2638203048
0.014 0.196295652344 52.1536557891
0.015 0.201106667969 54.2213891224
0.016 0.20489409375 55.9150188001
0.017 0.208224527344 58.1515805723
0.018 0.211402761719 60.4335876378
0.019 0.214163242187 62.5319711436
0.02 0.216233183594 64.6647857547
0.021 0.218441664063 66.8110381877
0.022 0.220467179687 69.132250213
0.023 0.222312296875 71.3384963503
0.024 0.224058730469 73.3058795621
0.025 0.225464757812 75.6297559808
0.026 0.227032808594 78.1340240503
0.027 0.228333390625 79.7758317626
0.028 0.229264089844 81.7230209768
0.029 0.231354097656 83.5339884574
0.03 0.232161300781 86.0997625849
0.031 0.232639882813 87.8988358174
0.032 0.23405228125 90.3251617771
0.033 0.234938738281 92.2010906876
0.034 0.2358635 94.3221799091
0.035 0.236653464844 96.1944063601
0.036 0.237237914062 97.8350415425
0.037 0.237655429688 100.123496422
0.038 0.238312328125 102.823289265
0.039 0.238688332031 104.427927689
0.04 0.239018699219 106.230477752
0.041 0.239841546875 107.930083263


==> plots/plot_HR8dropTR_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.025287875 11.3691306897
0.002 0.0500284375 11.504918345
0.003 0.0745485625 11.6468844619
0.004 0.099278875 11.8227171075
0.005 0.1229355625 11.9827105701
0.006 0.1485015625 12.1986107185
0.007 0.1690435 12.3748141242
0.008 0.1923375 12.6340864477
0.009 0.2156570625 12.9243712056
0.01 0.237062875 13.0547372725
0.011 0.2572076875 13.4197318206
0.012 0.2771075625 13.72091395
0.013 0.2977850625 14.1055800646
0.014 0.3139979375 14.4338813914
0.015 0.333515875 14.8905601112
0.016 0.35040075 15.1896149576
0.017 0.3662825 15.6611426122
0.018 0.38322 16.134580776
0.019 0.3994584375 16.5812537157
0.02 0.4135778125 17.1082921685
0.021 0.424863125 17.5251740184
0.022 0.4405740625 18.1176981765
0.023 0.450247 18.5911611269
0.024 0.4636038125 19.1058717269
0.025 0.4748799375 19.7184762141
0.026 0.4842345625 20.3131539025
0.027 0.4945865625 20.9055791475
0.028 0.5000636875 21.483313339
0.029 0.5096625625 21.976611662
0.03 0.519956625 22.8737874498
0.031 0.5257379375 23.4037986326
0.032 0.532540125 24.0744024364
0.033 0.54021375 24.7646824794
0.034 0.5460034375 25.4927856739
0.035 0.551077125 26.1557366685
0.036 0.55575025 26.8005014221
0.038 0.56489525 28.2246912647
0.039 0.5683733125 28.8168917967
0.04 0.5724851875 29.7019358375
0.041 0.575477875 30.4112917609
0.042 0.5794503125 31.2588549653
0.043 0.5818424375 31.9189940716
0.044 0.5838403125 32.4121659431
0.045 0.586576 33.4147713583
0.046 0.5893269375 34.3736267952
0.047 0.590879 34.8930239332
0.048 0.5918999375 35.582056091
0.049 0.5936853125 36.2810663725


==> plots/plot_HR8dropTR_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.031786546875 20.9906150557
0.002 0.0604455 21.0013004016
0.003 0.086871046875 21.0898091955
0.004 0.113804578125 21.3589970603
0.005 0.13813253125 21.6354458275
0.006 0.16070771875 22.0060190283
0.007 0.18347075 22.4479137574
0.008 0.204950953125 22.9927108694
0.009 0.22349284375 23.5200994257
0.01 0.241563875 24.0579384845
0.011 0.259520234375 24.7089819436
0.012 0.274827765625 25.2729864325
0.013 0.293113 26.1622753615
0.014 0.306294109375 26.7299390631
0.015 0.320676140625 27.4031765999
0.016 0.33336896875 28.0845907662
0.017 0.343658203125 28.5948644101
0.018 0.35520596875 29.2603569524
0.019 0.368417953125 30.07291117
0.02 0.378295203125 30.7402419068
0.021 0.3854846875 31.1357697701
0.022 0.398095421875 32.1261918496
0.023 0.405615890625 32.6625578473
0.024 0.41455275 33.4479150273
0.025 0.422529671875 34.1728459729
0.026 0.429595734375 34.9133436973
0.027 0.43583346875 35.5802863165
0.028 0.44229146875 36.2609679787
0.029 0.448293921875 37.1636861037
0.03 0.4537994375 37.7934660675
0.031 0.460127546875 38.6557406523
0.032 0.4656423125 39.5806039393
0.033 0.46863471875 40.2286614309
0.034 0.474390984375 41.1064662901
0.035 0.477973171875 41.8224024726
0.036 0.481475875 42.6884893027
0.037 0.485144359375 43.5206125666
0.038 0.4875285625 44.2800296309
0.039 0.49080471875 45.0893354096
0.04 0.494435828125 46.2648533331
0.041 0.495913078125 46.8055314997
0.042 0.49756565625 47.8109778193
0.043 0.500423265625 48.7868856115
0.044 0.5020214375 49.8507285294
0.045 0.503534578125 50.5781901152
0.046 0.50495496875 51.6961700229
0.047 0.505709921875 52.7131012398
0.048 0.507030328125 53.4619716102
0.049 0.508205453125 54.1710445684


==> plots/plot_HR8dropUR_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0233766757813 52.526951212
0.002 0.0433478984375 52.4279919695
0.003 0.0603665703125 52.6216921262
0.004 0.0744150351563 52.8427125786
0.005 0.0878873398437 52.9980586733
0.006 0.0999281132812 53.0810985486
0.007 0.111579101563 53.4605733383
0.008 0.121884957031 53.7644021396
0.009 0.132786105469 54.0840470423
0.01 0.142289058594 54.4872265413
0.011 0.151746023437 55.0182457867
0.012 0.159813808594 55.4980731679
0.013 0.168619222656 56.2377440229
0.014 0.175900515625 57.0744189017
0.015 0.181730722656 57.8074154682
0.016 0.188786445312 59.0042623352
0.017 0.193132339844 60.4312517072
0.018 0.197738167969 61.6535385354
0.019 0.201468519531 63.2985882255
0.02 0.205245757813 64.6983241806
0.021 0.207798210938 66.8117277621
0.022 0.210185539063 68.073485477
0.023 0.211725824219 70.467364413
0.024 0.213811742187 72.1557505082
0.025 0.21477715625 74.5193366074
0.026 0.216508980469 76.0757837918
0.027 0.217147820312 78.3595248424
0.028 0.217925515625 80.5818368844
0.031 0.218020726562 87.1508361103


==> plots/plot_HR8dropUR_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0286786875 10.4432801947
0.002 0.058126 10.4075157631
0.003 0.090759625 10.4986231314
0.004 0.1211054375 10.7539677132
0.005 0.1502026875 11.0498630013
0.006 0.180266625 11.2345386034
0.007 0.2094150625 11.5881337651
0.008 0.2372168125 11.9863608253
0.009 0.2636493125 12.2430721551
0.01 0.2875985625 12.6142404332
0.011 0.314020375 13.0405462632
0.012 0.335645375 13.5035553878
0.013 0.358536875 13.9159056853
0.014 0.377015 14.3585019576
0.015 0.3971225625 14.9203892331
0.016 0.412127875 15.3563718239
0.017 0.428919 15.8797621496
0.018 0.444489625 16.499892259
0.019 0.45575 16.9791538946
0.02 0.47083425 17.7033603931
0.021 0.48119975 18.1256585545
0.022 0.4919671875 18.7198723433
0.023 0.5015326875 19.5169842672
0.024 0.5115576875 20.1649122741
0.025 0.5191049375 20.7992702676
0.026 0.52535525 21.4682022619
0.027 0.532050875 22.0794166028
0.028 0.538287625 23.055382245
0.029 0.5421034375 23.574161464
0.03 0.5472554375 24.2942328877
0.031 0.5502224375 24.9169670261
0.032 0.5551435625 25.635809992
0.033 0.557954 26.3255274614
0.034 0.55944875 27.1400208666
0.035 0.562382875 27.9991881309
0.036 0.564886875 28.6103340173
0.037 0.5683420625 29.5645609514
0.038 0.5684061875 30.0864843182
0.039 0.56997975 31.1094943462
0.04 0.5711483125 31.6559114949
0.041 0.57132375 32.6288426884
0.042 0.5722138125 33.2128920423
0.043 0.573176375 34.3787109688
0.044 0.573282875 34.7328022822
0.045 0.57360775 35.712642601
0.046 0.574871875 36.4633591002
0.047 0.5748975625 37.3233123976
0.048 0.5749930625 37.9554210417
0.049 0.575271625 38.7656515528


==> plots/plot_HR8dropUR_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.026360828125 27.6253824425
0.002 0.052491328125 27.7815664809
0.003 0.076646046875 27.9271549947
0.004 0.099734828125 28.0997314242
0.005 0.120083 28.2238253975
0.006 0.139438609375 28.5854860227
0.007 0.155944609375 28.9049827956
0.008 0.174770890625 29.307547969
0.009 0.1908368125 29.6209573471
0.01 0.206773671875 30.0435039629
0.011 0.2209795 30.452122366
0.012 0.235066421875 30.9750487804
0.013 0.25114 31.5721192548
0.014 0.260560984375 32.0047971602
0.015 0.272221984375 32.5308581181
0.016 0.281637 33.1151745509
0.017 0.293923125 33.9309123915
0.018 0.302879875 34.4942120616
0.019 0.3117341875 35.3466193822
0.02 0.317829625 35.8835453885
0.021 0.32640040625 36.8077739004
0.022 0.331521609375 37.5604795753
0.023 0.337961046875 38.3527984324
0.024 0.345662671875 39.3982497748
0.025 0.35050221875 40.2806399915
0.026 0.3560539375 41.3034491448
0.027 0.359290390625 42.0195562859
0.028 0.36348090625 42.9470874837
0.029 0.368468703125 44.2424437577
0.03 0.371049125 45.0954999506
0.031 0.374209328125 46.1682382937
0.032 0.377743984375 47.0006459004
0.033 0.379697765625 48.1276332476
0.034 0.381096625 49.1680589065
0.035 0.383544953125 49.8916346081
0.036 0.385446046875 51.5483236808
0.037 0.385935671875 52.2268359434
0.038 0.38719375 53.3485410451
0.039 0.389170109375 54.5096012019
0.04 0.389432546875 55.5044963451
0.041 0.390869203125 56.8568034483


==> plots/plot_SingleRingBC_16synth.txt <==
"synthrate" "injrate" "latency"
0.0005 0.031668125 62.1272306692
0.001 0.0563253125 60.5023347789
0.0015 0.07895396875 60.9986407493
0.002 0.0947551875 64.1271026619
0.0025 0.10641146875 70.941501706
0.003 0.112855125 79.2469202743
0.0035 0.1159390625 86.9115724779
0.004 0.11839471875 95.2061594123
0.0045 0.11997253125 102.495539853
0.005 0.1209743125 110.548231308
0.0055 0.12185715625 117.082245971
0.006 0.122497875 123.533935481
0.0065 0.12281203125 127.815552513
0.007 0.12284996875 135.955642612
0.0075 0.12309178125 140.269534389


==> plots/plot_SingleRingBC_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.039882875 6.7864351983
0.002 0.077783 7.03445235001
0.003 0.118072375 7.43067595634
0.004 0.1559525 7.87514579802
0.005 0.198773875 8.49640966138
0.006 0.233909125 9.11708478882
0.007 0.269232875 9.85096246641
0.008 0.306166625 10.7781101452
0.009 0.335246375 11.8720161247
0.01 0.356807625 13.0883632342
0.011 0.373813875 14.2135090188
0.012 0.38895275 15.8862927919
0.013 0.39856625 17.222549625
0.014 0.4053555 18.7111371634
0.015 0.41199575 19.9167555489
0.016 0.4186825 21.2183209085
0.017 0.424333 22.538171178
0.018 0.42999425 23.5792449886
0.019 0.434873625 24.842470417
0.02 0.440727375 25.7389778943
0.021 0.44477075 27.0375256969
0.022 0.448402875 27.8149707895
0.023 0.452685125 29.152375073
0.024 0.4558805 30.1873622141
0.025 0.458194875 31.0941788409
0.026 0.46158425 32.3391327989
0.027 0.4635815 33.1655860589
0.028 0.466550125 34.3821775153
0.029 0.467618 35.3914108971
0.03 0.46965425 36.6838501381
0.031 0.4702195 37.3599576732
0.032 0.472872 38.6658448262
0.033 0.47410125 39.5925397112
0.034 0.4747075 40.8048119358
0.035 0.476746875 41.6075304321
0.036 0.478054375 43.3628556065
0.037 0.478395 43.93286416
0.038 0.479579375 45.3148179683
0.04 0.480481 46.9635637528
0.041 0.481967 48.4471879959
0.042 0.482005375 49.1781715742
0.043 0.48215475 50.365201926
0.044 0.483004375 51.0328456001
0.045 0.483877375 52.0082481651
0.046 0.4844425 52.9571945971
0.047 0.484666875 54.2337465487
0.048 0.485272375 55.2910675507
0.049 0.485414 55.7216183626


==> plots/plot_SingleRingBC_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.048192 19.0710434121
0.002 0.090479375 21.0108024512
0.003 0.1280714375 23.3475009188
0.004 0.1578656875 25.700754403
0.005 0.1842425 28.589702411
0.006 0.2027284375 31.7573184877
0.007 0.2151896875 35.265672574
0.008 0.2231790625 39.1002798716
0.009 0.2295005 42.7856440496
0.01 0.2354830625 46.5692538584
0.011 0.238929375 49.6587804025
0.012 0.241952625 53.6267839959
0.013 0.2434650625 56.4317196089
0.014 0.2447908125 60.0520536049
0.015 0.245641375 63.5306121213
0.016 0.24645175 67.0472275994
0.017 0.2471456875 70.1285449944
0.018 0.2473915 72.8419713
0.019 0.2477428125 77.0587598309
0.02 0.24801875 80.6512326655
0.021 0.248345125 83.3343274375


==> plots/plot_SingleRingHS_4synth.txt <==
0.000000 0.000000
0.018427 11.062217
0.036070 11.381369
0.054091 11.786695
0.071637 12.636595
0.085643 14.074347
0.096010 16.675612
0.101057 20.059276
0.102421 24.044399
0.102714 27.953643
0.102791 31.815126
0.102846 35.066214
0.103049 38.921809
0.103067 42.141366
0.102901 45.139033
0.103050 47.862465
0.102942 50.996816
0.102871 54.009587
0.102870 56.885605
0.102671 59.156431
0.102664 62.127539
0.103088 65.744154
0.102924 68.129170
0.102828 70.092355
0.103072 72.735848
0.103068 75.557828
0.102770 79.374701
0.102928 81.212327
0.103077 83.898114
0.102907 86.493552
0.103029 89.419515
0.102891 91.979543
0.102887 94.505721
0.102926 96.986085
0.102875 99.297387
0.103077 102.959565
0.103042 105.997087
0.102980 107.168736
0.102846 110.689181
0.102889 112.524749
0.103128 114.689274
0.102984 118.288880
0.103187 119.603883
0.102995 122.334715
0.102876 125.613824
0.102882 128.172830
0.103003 130.760928
0.102939 134.070986
0.102866 134.432094
0.102978 138.256468
0.102680 140.394936
0.102799 142.124295
0.102830 144.770317
0.102875 147.151284
0.103021 150.567255
0.102923 151.502127
0.102833 157.011202
0.103025 158.165422
0.102942 159.766748
0.102896 164.427206
0.103061 166.625756
0.102880 167.536318
0.102891 170.049076
0.102690 171.495702
0.102751 175.926956
0.102859 176.527059
0.102764 180.084561
0.103006 183.622302
0.102939 186.791291
0.102935 189.652923
0.102833 188.246321
0.102835 192.571564
0.103113 196.940833
0.102936 195.965041
0.103141 199.851487
0.102871 201.029153
0.102892 202.827386
0.102987 204.751882
0.102932 209.439031
0.102969 211.650043
0.103001 211.842914
0.103069 214.509988
0.102910 216.162593
0.102893 221.457423
0.103021 224.095188
0.102780 224.159914
0.103055 225.756863
0.103043 225.101783
0.102901 228.256319
0.102894 231.847060
0.102728 234.900859
0.102976 236.389312
0.103027 237.553300
0.103242 239.529743
0.102988 242.639880
0.102935 245.331794
0.103101 245.841500
0.102901 248.056983
0.103024 249.298201
0.102853 252.124069
0.102945 252.583194
0.103041 253.784750
0.102921 255.784542
0.103101 262.174208
0.102930 261.169645
0.102969 262.244506
0.103088 265.627507
0.102934 264.234971
0.102861 266.429650
0.102922 268.363647
0.102894 270.607817
0.102941 270.124358
0.102882 272.212701
0.103015 275.817421
0.102751 276.513577
0.102927 277.126389
0.102790 278.548070
0.102800 280.866747
0.102891 280.093799
0.102853 282.408321
0.103106 283.632003
0.102813 286.556757
0.102980 286.671453
0.102915 287.331344
0.102862 286.389207
0.102873 290.342029
0.102900 291.974458
0.102896 291.002935
0.102716 294.404049
0.102981 292.786711
0.102867 293.456248
0.102956 295.006116
0.102870 294.931031
0.103029 296.388781
0.102794 296.635174
0.103063 298.388915
0.102937 299.125714
0.102786 300.304650
0.103005 299.845117
0.102753 299.842115
0.102891 302.719879
0.102846 303.064718
0.102919 302.894868
0.103115 303.980907
0.102676 304.132966
0.102741 304.166745
0.103140 305.888130
0.102792 305.822786
0.103061 305.653390
0.102888 307.098336
0.103057 307.722019
0.103004 308.702557
0.103041 308.064674
0.102952 309.714752
0.103134 309.233420
0.103162 309.292206
0.103021 309.690776
0.102962 309.902979
0.102934 310.793346
0.103067 311.390341
0.102949 311.351739
0.102931 310.986907
0.102783 311.318654
0.102906 313.073067
0.103067 312.706206
0.103019 313.162662
0.102769 312.940425
0.103039 313.452390
0.103011 313.850176
0.102872 313.312020
0.102813 313.844936
0.102964 313.741432
0.102867 314.524160
0.103015 314.672591
0.102936 314.212575
0.102955 315.232876
0.102888 315.542154
0.102894 314.832057
0.103008 315.502396
0.102937 315.569229
0.102879 315.473851
0.103022 315.453288
0.102805 316.330369
0.103004 315.811862
0.102912 316.172921
0.102988 316.281791
0.103039 316.308329
0.102913 316.720068
0.102870 316.693530
0.102875 316.555594
0.102910 316.987104
0.102900 317.175835
0.102761 316.977496
0.103004 317.146871
0.102789 316.821819
0.102962 317.282363
0.103260 316.892309
0.103161 317.100724
0.103263 317.335320
0.103088 317.443597
0.102890 317.722530
0.102942 317.373437
0.102925 317.557982
0.102948 317.551824
0.103019 317.799770
0.103140 317.551362
0.102921 317.792006
0.102949 317.629711
0.103010 317.896773
0.103009 317.737504
0.103100 318.078123
0.103001 317.924292
0.103082 317.757601
0.102937 317.997373
0.102981 318.014576
0.102872 318.022031
0.103153 317.874430
0.102869 318.003819
0.102911 318.111710
0.103003 317.983619
0.102901 318.054408
0.103121 318.112806
0.103048 318.228009
0.102958 318.054813
0.102869 318.270776
0.102907 318.235137
0.102967 318.153237
0.102930 318.276913
0.102938 318.227247
0.102884 318.244843
0.102934 318.379126
0.103108 318.414325
0.102815 318.265562
0.102794 318.447834
0.102795 318.303835
0.102826 318.365987
0.102889 318.403690
0.102956 318.328211
0.102865 318.352589
0.102903 318.348318
0.102922 318.540137
0.103037 318.396689
0.102847 318.495488
0.102832 318.568524
0.102996 318.517492
0.102804 318.492249
0.102878 318.409818
0.102960 318.482777
0.102847 318.427499
0.103227 318.219439
0.103072 318.587600
0.102952 318.349205
0.103009 318.488178
0.102938 318.514419
0.103107 318.562748
0.102790 318.508113
0.102707 318.501914
0.102897 318.475226
0.102948 318.454154
0.102971 318.583061
0.102898 318.546500
0.102993 318.587728
0.103099 318.586358
0.102940 318.432218
0.102842 318.539035
0.103114 318.655266
0.103033 318.568155
0.102851 318.537190
0.102958 318.473997
0.103082 318.581801
0.102985 318.479051
0.102863 318.584941
0.103119 318.560551
0.103046 318.541223
0.102799 318.535262
0.102828 318.590980
0.102904 318.590748
0.103074 318.591250
0.102737 318.637941
0.103110 318.528513
0.102798 318.572276
0.103011 318.578397
0.102905 318.553955
0.102990 318.597553
0.102958 318.539202
0.102810 318.491934
0.102851 318.565745
0.103036 318.564917
0.102926 318.621006
0.102899 318.600681
0.103066 318.633592
0.103128 318.570689
0.102870 318.517612
0.102893 318.536407
0.102833 318.523523
0.103103 318.598872
0.102895 318.589324
0.102993 318.516289
0.102924 318.579207
0.103114 318.549732
0.103004 318.585911
0.103237 318.577580
0.103013 318.611604
0.102965 318.595570
0.102873 318.616890
0.102823 318.633252
0.102860 318.548052
0.102925 318.548266
0.102674 318.523394
0.103111 318.495816
0.102845 318.472492
0.103116 318.551668
0.102978 318.521572
0.102749 318.545638
0.102745 318.580360
0.102882 318.563763
0.102897 318.521011
0.102949 318.570565
0.103122 318.648278
0.102891 318.532202
0.102941 318.531473
0.102908 318.592968
0.103005 318.587822
0.102850 318.601871
0.102975 318.520127
0.102926 318.587443
0.102607 318.531438
0.102881 318.591342
0.102929 318.555651
0.103091 318.566102
0.102888 318.579184
0.102873 318.506253
0.102784 318.521807
0.102868 318.505190
0.103203 318.529882
0.102997 318.523489
0.103053 318.555968
0.102932 318.593916
0.103130 318.656896
0.102669 318.472597
0.102808 318.555670
0.102847 318.556168
0.102807 318.598040
0.103066 318.610288
0.103000 318.526498
0.103214 318.631605
0.103030 318.604659
0.103049 318.597017
0.102984 318.656331
0.102816 318.601029
0.102982 318.535005
0.102989 318.448685
0.102939 318.560694
0.103049 318.532391
0.103174 318.564280
0.102902 318.573487
0.102928 318.615702
0.103006 318.531165
0.102761 318.545425
0.103090 318.542324
0.102902 318.549427
0.102821 318.568160
0.102905 318.530503
0.102975 318.539103
0.102971 318.491987
0.102846 318.547664
0.102933 318.618552
0.102935 318.591254
0.102935 318.581181
0.102889 318.591642
0.103083 318.517462
0.102947 318.595750
0.103004 318.524101
0.102807 318.614168
0.103014 318.617102
0.103080 318.569508
0.102942 318.527478
0.102925 318.580474
0.102901 318.563972
0.103002 318.594721
0.102806 318.545353
0.102982 318.532326
0.102971 318.556088
0.102921 318.534703
0.103109 318.542549
0.103068 318.589098
0.103017 318.561455
0.102950 318.599083
0.103001 318.550609
0.103010 318.575193
0.102984 318.560760
0.102909 318.640739
0.103012 318.602838
0.102909 318.611711
0.102771 318.539844
0.103200 318.618052
0.103007 318.626102
0.102973 318.574379
0.102917 318.544666


==> plots/plot_SingleRingHS_8synth.txt <==
0.000000 0.000000
0.016549 39.131427
0.029305 44.398564
0.037709 48.329356
0.044802 51.868798
0.050441 55.831032
0.054268 58.718776
0.058097 63.317174
0.060226 66.921562
0.061455 71.985798
0.062594 75.995489
0.063224 80.737403
0.063436 84.844007
0.063910 88.644439
0.063837 91.719135
0.064201 96.418531
0.063992 99.523435
0.063885 102.528283
0.063752 105.360521
0.064135 108.358069
0.063804 109.670225
0.063910 114.282297
0.064100 118.437990
0.063896 118.296053
0.063766 122.885454
0.063877 124.986016
0.063693 126.593358
0.063624 128.100504
0.063935 132.541003
0.063474 133.951629
0.063882 138.682122
0.063817 141.072219
0.063770 141.577047
0.063881 146.749937
0.063782 148.157421
0.063762 148.015820
0.063813 153.757856
0.063666 155.469912
0.063689 159.369613
0.063675 162.034319
0.063522 160.769128
0.063743 166.878865
0.063527 164.724965
0.063527 166.346700
0.063534 170.482289
0.063580 173.512926
0.063566 175.959445
0.063506 177.870860
0.063599 180.838887
0.063537 184.457537
0.063482 182.558750
0.063577 187.867620
0.063531 191.611738
0.063314 189.467884
0.063291 193.206386
0.063281 198.366865
0.063332 195.331739
0.063223 195.288308
0.063418 203.284033
0.063455 207.785855
0.063164 203.415234
0.063464 208.918114
0.063285 211.397677
0.063291 212.514075
0.063424 220.537467
0.063110 216.875802
0.063433 227.633877
0.063273 224.155033
0.063278 229.481863
0.063413 227.931639
0.063334 228.645752
0.063218 228.169729
0.063254 235.259764
0.063309 239.205334
0.063530 248.787599
0.063246 246.470276
0.063404 251.226570
0.063306 243.971888
0.063271 250.875872
0.063365 257.484082
0.063250 257.450865
0.063453 265.438258
0.063481 264.345244
0.063403 264.834046
0.063398 267.298697
0.063304 268.557543
0.063371 268.943013
0.063410 275.608449
0.063454 285.368271
0.063281 276.842141
0.063147 274.763293
0.063373 291.186342
0.063098 279.974414
0.063331 289.424201
0.063466 299.708028
0.063292 291.789016
0.063048 286.216986
0.063297 289.439257
0.062916 289.690273
0.063402 299.024583
0.063128 300.658465
0.063353 303.467059
0.063277 312.011822
0.063228 306.031096
0.063321 319.675920
0.063431 322.661061
0.063405 319.674213
0.063115 310.217931
0.063182 315.148991
0.063287 327.296826
0.063385 328.469373
0.063316 329.207419
0.063071 310.948536
0.063339 335.384540
0.063524 340.113084
0.063285 337.019516
0.063289 340.933770
0.063259 339.308361
0.063418 345.574709
0.063233 336.465081
0.063544 349.395576
0.063446 355.433885
0.063313 348.731665
0.063242 355.174780
0.063359 355.704783
0.063310 357.543994
0.063087 350.200928
0.063006 337.119917
0.063320 369.283670
0.063068 353.652077
0.063497 378.226421
0.063272 362.211034
0.063335 371.728326
0.063464 380.684205
0.063499 386.711717
0.063455 382.305886
0.063380 374.943751
0.063208 363.247773
0.063398 380.523340
0.063043 364.791747
0.063165 380.904947
0.063305 383.806448
0.063398 391.815352
0.063413 389.239951
0.063467 395.622564
0.063291 384.556558
0.063312 391.809934
0.063035 384.653567
0.063353 401.217413
0.063378 394.576277
0.063274 410.770654
0.063366 401.099100
0.063136 379.024007
0.063307 406.357063
0.063067 395.250190
0.063325 408.784548
0.063315 404.700883
0.063321 413.842814
0.063285 415.166472
0.063577 437.815091
0.063241 419.561577
0.063447 417.186235
0.063326 408.263516
0.063226 410.993813
0.063429 427.634819
0.063506 428.479390
0.063354 414.906052
0.063531 432.153099
0.063440 430.354653
0.063390 420.078764
0.063339 429.661661
0.063711 454.063515
0.063541 436.493396
0.063518 452.118049
0.063583 445.529943
0.063581 456.443853
0.063750 463.181529
0.063523 440.114792
0.063513 453.965402
0.063431 446.607110
0.063469 451.133647
0.063361 442.974587
0.063658 468.488417
0.063597 464.963334
0.063383 450.817964
0.063360 450.214503
0.063790 473.033979
0.063599 455.932588
0.063592 459.251147
0.063648 465.771116
0.063694 469.404223
0.063644 473.482336
0.063469 463.910714
0.063586 475.590099
0.063493 448.370662
0.063565 469.121978
0.063777 497.627278
0.063315 451.614061
0.063736 472.822538
0.063540 467.977538
0.063646 475.055281
0.063678 480.225268
0.063612 480.204721
0.063820 499.402767
0.063411 466.593326
0.063492 462.107627
0.063752 498.791992
0.063590 476.169849
0.063614 485.633787
0.063588 475.101778
0.063520 469.347562
0.063571 476.389558
0.063797 495.345189
0.063563 492.016230
0.063709 496.714153
0.063757 485.539834
0.063674 493.567499
0.063563 482.086489
0.063534 477.175149
0.063842 514.396067
0.063692 502.164454
0.063761 494.251355
0.063686 495.828841
0.063559 484.908942
0.063472 484.435600
0.063789 498.591698
0.063625 489.664734
0.063750 513.174030
0.063830 515.202306
0.063827 516.360930
0.063796 517.881800
0.063695 505.742935
0.063351 482.033973
0.063905 523.673072
0.063938 519.528175
0.063534 493.421489
0.063600 486.966626
0.063701 502.157513
0.063878 519.251979
0.063577 500.594183
0.063588 488.026662
0.063663 502.186652
0.063716 515.856989
0.063769 519.722879
0.063830 518.746408
0.063734 500.974135
0.063652 495.010534
0.063769 516.908090
0.063739 512.247634
0.063832 519.512240
0.063811 525.955643
0.063824 532.254856
0.063916 536.478054
0.063789 525.257309
0.063761 523.018477
0.063845 517.004736
0.063543 516.252878
0.063746 518.016345
0.063417 502.192652
0.063569 517.757258
0.063887 533.727303
0.063874 532.067591
0.063798 525.139527
0.063750 525.168245
0.063687 532.151152
0.063637 507.892766
0.063688 517.330764
0.063888 542.960219
0.063811 535.742927
0.063685 518.398533
0.063415 507.469411
0.063637 510.491766
0.063693 514.764385
0.063470 517.260027
0.063819 540.310228
0.063661 518.124179
0.063834 546.903829
0.063682 521.231302
0.063829 515.490592
0.063738 529.315205
0.063575 509.826886
0.063881 536.147971
0.063821 531.266619
0.063851 535.342452
0.063575 516.943305
0.063656 511.422616
0.063538 520.718096
0.063893 532.159053
0.063651 516.152587
0.063801 533.432757
0.063812 532.738881
0.063658 526.469935
0.063730 533.837659
0.063906 533.474858
0.063720 538.685411
0.063785 538.984120
0.063787 536.155757
0.063857 551.483370
0.063723 537.900635
0.063713 532.980813
0.063998 557.893350
0.063876 542.302004
0.063786 537.290678
0.063762 536.240944
0.063853 541.828827
0.063847 541.153202
0.064088 557.017897
0.063649 535.143842
0.063742 538.088802
0.063825 535.004436
0.063937 558.623405
0.063716 540.450226
0.063859 539.676624
0.063639 530.812651
0.063795 541.657739
0.063782 536.787573
0.063591 538.377948
0.063720 531.037664
0.063841 544.217783
0.063676 538.681939
0.063967 548.108911
0.063864 552.071682
0.063806 548.145458
0.063910 549.167032
0.063837 546.710653
0.063956 553.467142
0.063926 556.547441
0.063705 544.388481
0.063555 531.507088
0.063638 540.254528
0.063453 536.115274
0.063807 550.756551
0.063279 531.611422
0.063695 547.738278
0.063614 547.136901
0.063543 539.790419
0.063855 550.492343
0.063638 542.939571
0.063887 544.270118
0.063922 559.446661
0.063707 542.623172
0.063741 550.123400
0.063817 558.445582
0.063723 541.019446
0.063730 551.405782
0.063959 568.204844
0.063724 546.064766
0.063688 547.929291
0.063644 540.861952
0.063757 548.936007
0.063841 554.040411
0.063821 554.108495
0.063884 550.627662
0.063917 558.506787
0.063546 535.371821
0.063909 558.189329
0.063636 545.590149
0.063720 542.335663
0.063681 550.394706
0.063922 559.839871
0.064036 561.542442
0.063952 560.856716
0.063888 568.520897
0.064065 565.290655
0.063802 556.126630
0.063949 561.210082
0.063939 558.689474
0.063914 557.511564
0.063792 553.665649
0.063934 562.167378
0.063876 560.897884
0.063802 551.188503
0.063911 554.944996
0.063910 566.517808
0.063944 560.208820
0.064000 565.406146
0.063947 564.431039
0.063879 550.368518
0.064029 572.081693
0.063973 570.682006
0.064005 567.162857
0.063828 547.769513
0.063816 555.100963
0.063871 556.609149
0.063905 563.080992
0.063648 556.839410
0.063916 565.103189
0.063486 543.592698
0.063676 555.595161
0.063850 565.326277
0.063831 564.971003
0.063925 562.754481
0.063722 562.683510
0.063922 566.540341
0.063856 561.560054
0.063813 559.042104
0.063893 564.857839
0.063654 551.967723
0.063858 562.232411


==> plots/plot_SingleRingTR_16synth.txt <==
"synthrate" "injrate" "latency"
0.0005 0.0288339375 66.0181937407
0.001 0.05282934375 64.308079601
0.0015 0.07319665625 63.5581466244
0.002 0.0900874062504 63.068445891
0.0025 0.105628125 63.2513086279
0.003 0.11995471875 63.8289042539
0.0035 0.131517625 64.646295109
0.004 0.14123134375 65.9516623742
0.0045 0.14973403125 67.6475091011
0.005 0.156215625 70.0244701887
0.0055 0.161210875 72.5752488716
0.006 0.1644424375 75.3257114947
0.0065 0.16678725 78.8723913524
0.007 0.167484625 83.3268038336


==> plots/plot_SingleRingTR_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.02955575 7.34180533606
0.002 0.058497 7.49449327794
0.003 0.08982725 7.71304032523
0.004 0.116736625 7.91671966645
0.005 0.14678375 8.2424398216
0.006 0.176179375 8.54686543674
0.007 0.205977375 8.97017835706
0.008 0.233313875 9.38231910163
0.009 0.2612365 9.82416630667
0.01 0.284138875 10.2812681845
0.011 0.3098365 10.8973768587
0.012 0.330198875 11.5067483251
0.013 0.35089275 12.2291527536
0.014 0.3681855 12.8611416354
0.015 0.382703375 13.6693130355
0.016 0.396126625 14.5017942102
0.017 0.408147 15.4019965768
0.018 0.416318125 16.1530531843
0.019 0.4254425 17.1642148413
0.02 0.43277225 18.2739440569
0.021 0.438427875 19.089783476
0.022 0.44427825 20.0199430641
0.023 0.448793125 21.0209704419
0.024 0.45274025 21.9159719505
0.025 0.456400375 22.8628069438
0.026 0.46095425 24.0697321819
0.027 0.463596875 24.9775030328
0.028 0.466854875 26.1470405781
0.029 0.469203625 27.0175345019
0.03 0.470769 27.7726755378
0.031 0.474067875 28.9918821993
0.032 0.475905 30.3135599685
0.033 0.477577875 31.3549833505
0.034 0.478774 32.1491233211
0.035 0.48105175 33.5423923201
0.037 0.482728375 35.4415807139
0.038 0.483611625 36.1994034679
0.039 0.485281375 37.79278287
0.04 0.48624025 38.2554719576
0.041 0.486816625 39.6419856537
0.042 0.48717425 40.9586928345
0.043 0.487437125 41.9506181065
0.044 0.48892025 42.983353565
0.045 0.4896105 43.9393686398
0.046 0.4900245 45.1175925578
0.047 0.490115 46.1198301912
0.049 0.491056 47.810182057


==> plots/plot_SingleRingTR_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0425261875 20.0528257195
0.002 0.0796745625 21.1152906591
0.003 0.1124864375 22.3939410681
0.004 0.143040375 23.9101702584
0.005 0.16850075 25.5139665355
0.006 0.19084075 27.3835089373
0.007 0.207478625 29.2271191564
0.008 0.2225335 31.4290933899
0.009 0.2332788125 33.854702961
0.01 0.2413001875 36.7824561811
0.011 0.2463585 39.3775780927
0.012 0.2496375 42.7153711548
0.013 0.251531625 46.2263458224
0.014 0.2523125625 49.2041609152
0.015 0.253058 52.496051568
0.016 0.25320325 55.6847710874
0.017 0.2533126875 59.4731756864


==> plots/plot_SingleRingUR_16synth.txt <==
"synthrate" "injrate" "latency"
0.0005 0.02131309375 65.0644903501
0.001 0.04115221875 66.1104072893
0.0015 0.06065934375 66.0343569383
0.002 0.07613675 66.9713497946
0.0025 0.0894408437496 66.9969694979
0.003 0.10285484375 67.86660853
0.0035 0.1132716875 67.9192355318
0.004 0.123597125 69.1965926162
0.0045 0.13199565625 69.9290833893
0.005 0.14044028125 71.4538114682
0.0055 0.147643625 73.0966391108
0.006 0.15417640625 75.1523869177
0.0065 0.1591913125 76.5799854723
0.007 0.16320571875 78.6893334023
0.0075 0.1661645 82.2817278288
0.008 0.16787596875 86.1401921076
0.0085 0.1683875625 88.7241684971


==> plots/plot_SingleRingUR_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.03065325 7.13691147143
0.002 0.06712825 7.22488582537
0.003 0.104819625 7.52837267007
0.004 0.14126325 7.7929548795
0.005 0.183546875 8.26885653613
0.006 0.2137215 8.64036669594
0.007 0.248978 9.10579633976
0.008 0.284138 9.71776702638
0.009 0.317713 10.3412948526
0.01 0.348048125 11.1614978052
0.011 0.372412875 11.9013370388
0.012 0.39341675 12.7682344524
0.013 0.414937 13.7720108156
0.014 0.4294545 14.8982092499
0.015 0.44217 15.9552475827
0.016 0.449725 16.7751677152
0.017 0.45895075 17.8991906096
0.018 0.465785375 18.9654206903
0.019 0.4717105 20.2522079505
0.02 0.474782375 21.0565548885
0.021 0.478984125 22.290314412
0.022 0.482302375 23.3216692103
0.023 0.484575625 24.436731856
0.024 0.4855005 25.2846456715
0.025 0.4880975 26.2987422362
0.026 0.489823125 27.3542581365
0.027 0.490783375 28.3737791367
0.028 0.49150375 29.4392611586
0.029 0.492856 30.4929129121
0.03 0.4930525 31.1211720344
0.031 0.494018625 32.0426572246
0.032 0.4949275 32.9268009001
0.033 0.49500525 33.866372187
0.034 0.49583525 34.8022330016
0.036 0.496067 36.4234706389
0.037 0.496734625 37.2963182901
0.039 0.497076875 38.9018610244
0.043 0.497245375 41.955055001
0.044 0.497247625 42.6120645152
0.045 0.497727 43.9576668538
0.047 0.4981415 45.2389918151
0.048 0.498611375 45.7309160823


==> plots/plot_SingleRingUR_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0387686875 19.0374464431
0.002 0.07978325 20.3699110155
0.003 0.11746625 21.9777024279
0.004 0.1494740625 23.5107540562
0.005 0.1816441875 25.606425162
0.006 0.204833 27.4058600885
0.007 0.22352075 29.4414933493
0.008 0.2409854375 32.4148888031
0.009 0.250969 34.8738711178
0.01 0.2578845625 37.8498425975
0.011 0.2621533125 40.7792823993
0.012 0.2642790625 44.8940961045
0.013 0.265439 47.8324373642
0.014 0.2660599375 50.6296163143


==> plots/plot_bufferedBC_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0282284648437 52.2945405299
0.002 0.048658015625 54.4404337442
0.003 0.0634654101562 58.4866296668
0.004 0.0740494726563 63.8387226877
0.005 0.0813783867188 69.6962282767
0.006 0.087428078125 76.209521931
0.007 0.0917104335938 82.3105866304
0.008 0.0949181640625 88.4029321781
0.009 0.0979661015625 94.7508580578
0.01 0.100233445313 100.9263835
0.011 0.102006230469 107.166858452
0.012 0.103557054687 112.618304044
0.013 0.104896375 119.200375045
0.014 0.106273578125 125.311949024
0.015 0.107196140625 131.300967997
0.016 0.107992269531 137.435665255
0.017 0.108922160156 143.112174519
0.018 0.109531871094 149.915457784
0.019 0.110024070312 155.978529479
0.02 0.110466617188 160.490916768
0.021 0.111035992188 167.823536607
0.022 0.111415484375 172.749762719
0.023 0.111863953125 179.798828746
0.024 0.112119898438 186.128851342
0.025 0.112498441406 191.972577931
0.026 0.112726296875 197.496236527
0.027 0.112970230469 203.569870203
0.028 0.113362421875 208.903177252
0.029 0.113372878906 215.051931443
0.03 0.113541265625 221.948208332
0.031 0.113588039063 226.669983762
0.032 0.113923964844 232.40740382
0.033 0.114215464844 238.742826026
0.034 0.114289210937 246.242593773
0.035 0.114291292969 250.176893265
0.036 0.114475648437 255.858773181
0.037 0.114665417969 260.175933222
0.039 0.114841355469 272.820561591
0.041 0.114981519531 284.80308887
0.043 0.115320558594 297.222131573
0.048 0.115375164062 326.731706171


==> plots/plot_bufferedBC_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0336064375 16.0698083872
0.002 0.0655626875 16.424368757
0.003 0.094697625 16.8308479499
0.004 0.1242315 17.3622923594
0.005 0.153309375 17.9830616994
0.006 0.177510375 18.6412053137
0.007 0.2016109375 19.471204794
0.008 0.22134325 20.3455631354
0.009 0.2389625 21.2329198689
0.01 0.260335125 22.5126381289
0.011 0.2768323125 23.7752013633
0.012 0.290541625 24.974367364
0.013 0.3027083125 26.0998624579
0.014 0.314459625 27.670740284
0.015 0.3248511875 29.2292011204
0.016 0.3330259375 30.3165429586
0.017 0.3401451875 31.7776291541
0.018 0.348826625 33.6004421516
0.019 0.3543270625 34.6630598074
0.02 0.3611506875 36.6153235581
0.021 0.366257625 37.8531861537
0.022 0.3705445 39.318516565
0.023 0.376140125 40.8438043379
0.024 0.37912875 42.4049408767
0.025 0.3837190625 44.1123447767
0.026 0.3882509375 45.9730030015
0.027 0.38957675 46.9557638568
0.028 0.39279 48.4115448262
0.029 0.395856875 50.9604525408
0.03 0.3984350625 52.1259718069
0.031 0.400914 53.547414962
0.032 0.4028348125 55.2310149663
0.033 0.404566875 55.8331481393
0.034 0.407238 58.3331760049
0.035 0.4086330625 60.0856875728
0.036 0.409596875 61.2915575829
0.037 0.41181375 62.6181701449
0.038 0.4136660625 64.7193008399
0.039 0.415053875 66.1610511855
0.04 0.415055125 67.3706135281
0.041 0.41732275 69.5885098149
0.042 0.4183595625 70.4405118076
0.043 0.4191128125 72.5681818698
0.044 0.420804 73.7272729325
0.045 0.4213079375 75.0396924237
0.046 0.4225586875 76.6869888844
0.047 0.4237313125 78.5292210965
0.049 0.4250289375 81.2140379331


==> plots/plot_bufferedBC_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.031170953125 28.2280943115
0.002 0.05886371875 29.0145527063
0.003 0.082399734375 30.2275232263
0.004 0.103298453125 31.9356936083
0.005 0.1201418125 33.986123952
0.006 0.13367740625 36.2337689892
0.007 0.145624390625 38.8703869525
0.008 0.155183328125 41.7599271468
0.009 0.1641995 45.0714721798
0.01 0.170445859375 47.7946697364
0.011 0.175901796875 50.7597413133
0.012 0.1809430625 53.9584000352
0.013 0.18516403125 57.1905272185
0.014 0.188842296875 60.1174721267
0.015 0.192249078125 63.5808797687
0.016 0.194867234375 66.5359914593
0.017 0.1977401875 70.079842027
0.018 0.19985121875 73.3875632883
0.019 0.201725109375 75.9372517181
0.02 0.203387140625 79.1065303407
0.021 0.204721328125 82.2822335347
0.022 0.2062778125 85.8054136112
0.023 0.207736984375 88.1142673963
0.024 0.209084265625 92.1791796288
0.025 0.21023653125 95.4185197585
0.026 0.211108671875 97.385224922
0.027 0.212072359375 101.477240821
0.028 0.2127610625 103.781731622
0.029 0.213814203125 106.516447787
0.03 0.214302390625 110.16716762
0.031 0.215102984375 112.033168828
0.032 0.215692921875 115.886193504
0.033 0.21641184375 118.303959054
0.034 0.2172386875 121.452699681
0.035 0.21734865625 125.885124118
0.036 0.21804528125 127.325131696
0.037 0.21861515625 131.683389805
0.038 0.218944125 133.422707315
0.039 0.21917359375 136.013749601
0.04 0.21990415625 138.362226753
0.041 0.22016034375 142.728263625
0.042 0.2206050625 145.964450513
0.043 0.220805921875 147.961532131
0.044 0.2210165 150.996762953
0.045 0.222106171875 154.655804037
0.048 0.22216021875 162.302610986


==> plots/plot_bufferedHS_4synth.txt <==
0.000000 0.000000
0.018241 8.856048
0.037341 9.085823
0.054601 9.508981
0.073117 10.369390
0.087555 11.907856
0.097428 15.211472
0.101257 19.131577
0.102584 23.065841
0.102766 27.080288
0.102909 30.974524
0.102912 34.146496
0.103094 37.741520
0.102898 41.142820
0.103063 44.078562
0.103079 47.595296
0.103007 50.332701
0.103087 53.368902
0.103124 56.866898
0.102738 59.308836
0.102743 62.254468
0.102879 65.464504
0.102706 67.404499
0.102848 70.301877
0.102833 72.452182
0.102851 74.841380
0.103024 78.689230
0.103013 80.721579
0.103097 83.552778
0.102972 85.789263
0.102948 89.416239
0.102970 91.021263
0.102997 93.286924
0.103022 96.076272
0.102981 99.081454
0.102999 102.483926
0.102738 105.744428
0.103032 108.026307
0.103023 108.933091
0.102815 113.862413
0.102761 115.246388
0.102883 118.092208
0.102746 119.368635
0.102785 121.724148
0.103020 125.756794
0.102876 127.332477
0.102890 130.969006
0.103038 131.818170
0.103179 136.357874
0.103012 137.749181
0.102945 138.861616
0.102914 141.954304
0.102920 145.921751
0.103059 147.113194
0.103137 148.804203
0.102827 153.052809
0.102806 154.148342
0.103011 155.717864
0.102655 159.901291
0.102747 161.079868
0.102844 166.857093
0.103264 169.361472
0.103090 168.474604
0.102942 171.680104
0.102877 173.594377
0.102906 177.219282
0.102933 179.704817
0.103032 179.654489
0.103002 182.190677
0.102890 186.066612
0.103142 189.181431
0.102915 191.368787
0.102847 194.843811
0.103067 196.181767
0.103019 199.468835
0.103051 199.612646
0.102693 202.265998
0.102855 205.190810
0.103006 207.522774
0.102965 207.257538
0.103095 212.930726
0.103050 215.825456
0.103088 217.885219
0.102934 217.542894
0.103139 218.866251
0.103131 222.353204
0.102988 223.882863
0.102999 227.017394
0.103028 228.631593
0.102950 230.562592
0.102847 232.857879
0.102971 235.051046
0.102973 235.895961
0.102877 242.159287
0.103153 241.987247
0.103094 240.471025
0.103077 244.456296
0.102909 244.991513
0.102783 248.787971
0.102817 250.635403
0.102915 251.226527
0.103011 255.496942
0.102975 255.660360
0.102817 257.920228
0.102886 260.026618
0.102996 261.141378
0.102793 262.940073
0.102977 265.082263
0.103114 264.182129
0.102874 265.646170
0.102883 267.095963
0.102732 270.303165
0.102858 271.209942
0.102916 271.740406
0.103032 276.085426
0.103002 274.061725
0.103228 275.965127
0.102792 278.541733
0.103009 278.308974
0.103028 281.319285
0.103093 280.661824
0.102848 284.127685
0.102994 283.667145
0.102943 285.598976
0.103094 287.680837
0.102640 289.785877
0.102868 290.094821
0.102845 289.843715
0.102894 290.534037
0.102824 291.966081
0.103282 294.341641
0.102981 293.302571
0.102816 293.297631
0.102869 297.049082
0.102999 295.082133
0.102854 297.221049
0.102874 297.833367
0.102765 298.261490
0.103152 300.301791
0.102857 301.456084
0.102970 301.025489
0.103190 302.193963
0.102974 302.464783
0.102958 302.772597
0.102940 302.588930
0.103108 303.773835
0.102956 304.754698
0.102970 304.479490
0.102982 306.078140
0.102958 305.494713
0.103226 305.880167
0.102878 306.931013
0.103244 307.651653
0.103107 309.448684
0.102891 308.560462
0.103020 308.203941
0.102881 308.685918
0.103035 310.663423
0.102765 310.667269
0.103023 310.253820
0.102850 310.327826
0.102865 311.526211
0.103058 311.412277
0.102949 311.918287
0.102854 311.750640
0.102782 311.997832
0.102897 312.619150
0.102755 313.159326
0.103061 313.580813
0.103200 313.028567
0.102945 313.140600
0.102754 313.559672
0.103082 313.183795
0.102916 313.639447
0.103039 314.330349
0.103070 314.389129
0.102848 313.889918
0.102973 315.077649
0.103066 314.559670
0.102962 314.989328
0.102682 314.528399
0.102905 315.146937
0.102885 314.966683
0.102953 315.572046
0.102963 315.369877
0.103035 315.356058
0.102978 315.898611
0.102913 315.762518
0.102873 315.845062
0.102901 315.779747
0.103085 316.149871
0.102950 315.848421
0.102927 316.473276
0.102900 316.123872
0.102940 316.611246
0.102967 316.173912
0.103184 316.143768
0.103341 316.706834
0.102891 316.607749
0.102948 316.492392
0.102935 316.494706
0.102865 316.330590
0.103004 316.602724
0.102900 316.933046
0.103125 316.838692
0.102814 316.799915
0.102911 316.851529
0.103015 316.734245
0.102945 316.910895
0.102985 316.647075
0.103031 317.078990
0.103021 316.995911
0.102916 317.014818
0.102890 316.952299
0.103105 316.839991
0.103177 317.031065
0.102935 317.103173
0.102949 316.937456
0.102699 317.195304
0.102621 316.989861
0.102924 317.124713
0.102965 317.201430
0.102923 317.151153
0.103052 317.201364
0.103020 317.131685
0.102906 317.174282
0.102897 317.225241
0.102994 317.233742
0.102864 317.270781
0.102656 317.262780
0.102733 317.231738
0.102942 317.269823
0.103061 317.232266
0.102829 317.301059
0.102708 317.246896
0.102979 317.336600
0.102851 317.278367
0.103018 317.312094
0.102973 317.296382
0.102917 317.283758
0.102855 317.284383
0.102978 317.329828
0.102893 317.295799
0.102912 317.313428
0.102849 317.308025
0.102982 317.302230
0.102837 317.332277
0.102983 317.277170
0.102918 317.326592
0.103033 317.338264
0.102954 317.310875
0.102798 317.309125
0.102649 317.313619
0.102908 317.326339
0.103024 317.316308
0.102651 317.308435
0.102928 317.339979
0.102940 317.342355
0.102968 317.291074
0.102857 317.326812
0.102866 317.326227
0.102973 317.340917
0.103150 317.358507
0.102886 317.348509
0.102965 317.342500
0.103054 317.355197
0.102896 317.351409
0.103056 317.350766
0.102798 317.339568
0.102957 317.353904
0.102898 317.350526
0.103077 317.357923
0.103018 317.355302
0.102823 317.347878
0.103127 317.359930
0.102769 317.348710
0.102897 317.347545
0.102943 317.355228
0.103134 317.358333
0.102785 317.341516
0.103060 317.354655
0.103049 317.358873
0.102893 317.350365
0.102717 317.345496
0.102908 317.353575
0.103114 317.359601
0.102861 317.348241
0.102863 317.350377
0.103068 317.356926
0.103016 317.358328
0.103082 317.354269
0.102944 317.352487
0.102836 317.345828
0.103019 317.356229
0.103019 317.354199
0.102940 317.353364
0.102828 317.348903
0.102829 317.345495
0.102952 317.355373
0.102930 317.348634
0.102904 317.350891
0.102839 317.351253
0.102691 317.341103
0.102693 317.347012
0.102834 317.351080
0.102880 317.351929
0.103214 317.362956
0.103104 317.357305
0.103133 317.356123
0.103020 317.358595
0.102891 317.349848
0.102982 317.355215
0.102982 317.357584
0.102747 317.343910
0.102924 317.350904
0.102809 317.345990
0.102771 317.346624
0.102945 317.351888
0.103040 317.356327
0.103084 317.358839
0.102825 317.348466
0.102860 317.351666
0.103098 317.361050
0.102965 317.353573
0.102860 317.349554
0.102535 317.337782
0.103159 317.362649
0.102830 317.349899
0.102935 317.354601
0.102964 317.352873
0.102860 317.352193
0.103007 317.355558
0.103018 317.357761
0.102972 317.354522
0.103060 317.360291
0.103049 317.357844
0.102987 317.354989
0.102888 317.350869
0.102862 317.349083
0.103060 317.359903
0.102951 317.350534
0.102760 317.349467
0.102758 317.347359
0.103055 317.359009
0.102904 317.353661
0.102882 317.351264
0.102905 317.352350
0.102797 317.350389
0.103031 317.356744
0.102870 317.356068
0.103081 317.358679
0.102833 317.355359
0.102842 317.351456
0.102959 317.352998
0.103065 317.356456
0.103124 317.358736
0.103110 317.357618
0.103051 317.360464
0.102912 317.350271
0.102862 317.352530
0.102983 317.354919
0.103043 317.359233
0.102837 317.352071
0.103002 317.361210
0.102997 317.355049
0.103007 317.354965
0.102984 317.355493
0.102946 317.356279
0.102809 317.350742
0.102936 317.356742
0.103083 317.362073
0.102851 317.351513
0.102535 317.335918
0.102997 317.361526
0.102734 317.342991
0.103000 317.358880
0.102919 317.354978
0.103001 317.356091
0.102985 317.356291
0.103124 317.360805
0.103243 317.367729
0.103016 317.356846
0.102940 317.356413
0.102957 317.354531
0.102840 317.350240
0.103133 317.357450
0.102801 317.346079
0.102919 317.355846
0.103055 317.358677
0.102919 317.352192
0.102827 317.350716
0.102830 317.351632
0.102854 317.350700
0.103014 317.356472
0.102653 317.341674
0.102963 317.356641
0.102774 317.347396
0.102952 317.352530
0.103007 317.355982


==> plots/plot_bufferedHS_8synth.txt <==
0.000000 0.000000
0.018628 17.494488
0.036444 18.188979
0.051977 19.627086
0.063202 22.618952
0.069591 27.619673
0.073017 32.438006
0.073973 37.768850
0.074847 42.352809
0.075108 46.322881
0.075762 49.651198
0.075781 53.653182
0.076017 57.063708
0.075948 61.344251
0.075657 64.792527
0.077066 67.595746
0.076157 71.253213
0.076305 74.253893
0.075788 78.147642
0.076164 81.149931
0.076534 84.028828
0.076303 87.302884
0.076039 90.476633
0.075087 94.200923
0.076324 96.188931
0.075875 99.997368
0.075769 102.550497
0.075825 105.849485
0.075704 108.365149
0.075941 110.654016
0.075077 115.037514
0.075843 117.593463
0.075651 119.871963
0.075234 123.431104
0.075763 125.720460
0.075526 129.693579
0.075684 132.183257
0.075271 135.901280
0.075063 137.950420
0.074537 143.055680
0.075263 142.622066
0.075197 145.808848
0.074907 150.132313
0.074719 152.965797
0.074635 156.825123
0.074814 160.807543
0.075284 161.995531
0.075129 163.191067
0.075084 167.194587
0.075031 171.064062
0.074584 173.079479
0.074644 177.679094
0.074667 180.381407
0.074079 182.431534
0.074297 184.537249
0.074511 188.257409
0.074214 189.431534
0.074200 193.152665
0.074012 197.500269
0.074370 198.233416
0.073835 202.970565
0.073899 203.252334
0.074332 208.676575
0.074737 209.341420
0.073687 214.476153
0.074445 215.615594
0.074088 218.915745
0.073880 224.086103
0.074192 223.803568
0.074419 228.313239
0.074299 231.653583
0.074302 230.264991
0.074273 233.829617
0.073902 239.114824
0.073730 240.591533
0.074145 242.978827
0.072903 251.097426
0.073394 252.070497
0.073640 255.862144
0.073486 256.609751
0.073715 259.413540
0.074516 256.422741
0.074395 262.208184
0.074738 265.958851
0.073359 268.289373
0.073728 271.074989
0.073457 273.259163
0.073047 279.496008
0.073534 280.408132
0.073875 282.636301
0.073147 287.261145
0.073717 285.895369
0.073817 289.912356
0.073696 294.763080
0.073466 296.181946
0.073316 298.198417
0.073388 300.462332
0.073402 304.366635
0.073333 306.737128
0.073380 310.474681
0.073806 314.359213
0.073239 316.343911
0.072620 319.034263
0.073376 317.395611
0.073181 325.261725
0.073663 320.043050
0.073790 323.957894
0.072307 331.991933
0.072678 331.624605
0.073526 336.093123
0.073403 338.730133
0.073896 337.092169
0.073681 338.766398
0.073358 344.639939
0.073661 346.003092
0.073168 352.622433
0.073889 347.186455
0.073872 345.927317
0.073961 351.455407
0.073712 358.806624
0.074517 359.219168
0.073055 366.691656
0.072910 364.550732
0.072856 370.127980
0.073675 369.916418
0.073913 373.139508
0.074200 371.714020
0.073405 375.528956
0.073810 375.005157
0.074046 378.356924
0.073535 383.185555
0.074327 380.914175
0.073267 385.788525
0.073146 390.482124
0.074130 385.714203
0.074093 391.328703
0.074492 388.411877
0.074563 386.524290
0.073299 396.519960
0.073365 399.019159
0.074105 399.529724
0.073808 401.586021
0.074050 403.060893
0.073548 406.928226
0.073934 406.251132
0.073201 407.528169
0.073154 412.584159
0.074160 408.886472
0.073420 418.387355
0.073921 417.415318
0.073531 419.891863
0.074918 414.173791
0.074707 415.008811
0.073892 424.278268
0.073684 424.315653
0.073795 425.834007
0.074153 425.070100
0.073520 429.816170
0.074296 426.425373
0.073956 430.539186
0.074368 428.328082
0.074049 428.518770
0.073990 434.848139
0.074226 435.764815
0.074484 434.694452
0.074069 436.883398
0.074621 434.391279
0.074175 441.209848
0.074506 437.497590
0.074392 442.329932
0.074058 444.780774
0.074761 441.961199
0.074108 445.193940
0.074836 443.544013
0.074476 447.131976
0.074286 449.505201
0.074300 450.975073
0.074393 450.377401
0.074186 452.408897
0.074087 454.194002
0.074296 452.465261
0.074007 458.626773
0.074546 454.131064
0.074217 454.754508
0.074411 458.295485
0.074181 457.803302
0.074643 456.765800
0.074485 458.779189
0.074376 462.090366
0.074704 455.946303
0.074003 461.224345
0.074413 463.741394
0.074890 460.237906
0.074705 463.076661
0.074667 464.448637
0.074706 463.584866
0.074622 464.647631
0.074309 469.449309
0.074700 463.952657
0.074839 467.041569
0.075031 466.113038
0.074849 467.595121
0.074587 469.150072
0.074430 469.340280
0.074349 472.360808
0.074827 469.433814
0.075298 467.522096
0.074906 470.461636
0.074741 469.526818
0.074784 471.823010
0.074854 469.525599
0.074501 471.174993
0.075079 469.128508
0.075046 472.019550
0.075286 470.356351
0.074624 474.376062
0.074923 474.179043
0.075383 472.077935
0.074874 477.738766
0.075281 472.950100
0.074368 478.950233
0.074596 475.638586
0.075027 474.723820
0.075126 475.917879
0.074767 477.037569
0.074888 477.396907
0.074928 475.960666
0.075111 476.272546
0.074801 477.863311
0.074487 482.943586
0.075025 477.526687
0.074292 483.671433
0.075086 478.956330
0.074759 480.587718
0.074916 479.120037
0.075090 478.007665
0.075261 477.092577
0.074742 481.207817
0.075097 480.161662
0.075060 478.461992
0.074935 481.527879
0.075073 480.996114
0.075543 478.231500
0.075105 479.658901
0.074215 484.443350
0.075209 479.462929
0.074757 482.855369
0.074209 485.529688
0.075244 480.562784
0.074806 483.163440
0.075152 480.498549
0.075009 480.704321
0.075190 481.262960
0.075287 481.786372
0.074747 483.691144
0.074938 483.854998
0.075527 479.686134
0.074834 483.052483
0.073969 488.619077
0.074970 483.308366
0.075509 479.958873
0.074604 485.733721
0.075440 480.175677
0.075282 482.019700
0.075303 481.630400
0.075156 481.266780
0.074307 488.056522
0.075214 483.200238
0.075208 482.711572
0.074860 484.326858
0.074938 485.488716
0.074850 485.746928
0.075138 483.060049
0.075091 483.769171
0.074908 484.173442
0.075503 482.777017
0.075521 481.241240
0.075058 484.530524
0.075512 481.704129
0.075170 483.658852
0.074281 488.866424
0.076021 479.445953
0.074362 488.991911
0.075174 483.978507
0.074246 490.147668
0.074330 488.975614
0.075179 483.423972
0.074384 487.968537
0.074458 487.108878
0.075041 486.545360
0.074613 486.735843
0.074925 485.655770
0.074749 486.644406
0.075269 483.311361
0.074901 485.436509
0.075503 482.460717
0.074476 489.346115
0.074912 485.215492
0.074817 486.805069
0.075237 482.924705
0.074931 486.542935
0.074721 486.801719
0.075048 484.841719
0.074940 485.996313
0.074639 487.839246
0.075565 482.548065
0.074943 486.376053
0.074088 490.882019
0.075355 483.827082
0.074782 488.414632
0.075224 484.529298
0.074971 485.366938
0.074906 486.912823
0.075308 484.162251
0.075125 484.793039
0.075650 482.435408
0.074591 488.317559
0.075138 484.747389
0.075234 484.276680
0.074950 486.406453
0.074543 488.564764
0.075154 484.197072
0.075548 481.671621
0.074794 487.922921
0.075422 483.056653
0.076075 479.781094
0.075327 484.175352
0.074877 485.880059
0.074884 485.818434
0.075064 486.282742
0.074647 488.130400
0.075136 484.952671
0.075149 485.118709
0.074665 488.143196
0.075478 483.642510
0.075067 485.626331
0.074916 487.239853
0.074877 486.538287
0.075159 484.889436
0.075211 485.029160
0.075095 486.266087
0.074536 489.085204
0.074928 486.616410
0.075126 485.586098
0.075279 485.220051
0.075266 484.379814
0.074872 487.311299
0.074972 486.010691
0.074979 486.390918
0.074939 485.670345
0.075327 483.456454
0.074382 489.487120
0.074562 489.637328
0.075381 484.205690
0.074867 487.491831
0.075182 485.836346
0.075214 485.382036
0.075111 485.623858
0.075123 485.974771
0.075107 485.428592
0.075387 483.923488
0.075553 483.068097
0.075395 484.063153
0.075094 485.493307
0.075555 483.162942
0.075307 484.510739
0.075329 485.228115
0.075381 483.367381
0.075229 485.005793
0.074784 488.000191
0.075275 484.738937
0.075001 486.505640
0.075255 484.537981
0.075284 484.936963
0.074979 485.887492
0.075297 484.094262
0.075400 483.437290
0.075370 484.288728
0.075185 485.662567
0.075814 481.648686
0.075330 484.428888
0.075091 485.368202
0.075000 486.399663
0.075394 484.580826
0.074833 486.884832
0.075123 484.746788
0.075295 484.412554
0.075374 484.870594
0.074721 487.945794
0.075093 485.267390
0.074622 488.262545
0.075193 485.518109
0.075035 485.657744
0.075829 481.737870
0.075694 481.199491
0.075805 481.295975
0.075007 486.047060
0.074549 489.090104
0.075430 483.774119


==> plots/plot_bufferedTR_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0281120507813 37.2022515819
0.002 0.05097259375 39.4227647556
0.003 0.0664517773438 45.2390435077
0.004 0.0751418632812 55.5277688195
0.005 0.078990125 66.744252982
0.006 0.08091671875 77.8582797919
0.007 0.0823068203125 87.8137601078
0.008 0.0829206289063 99.110459217
0.009 0.0835712304687 108.125051208
0.01 0.0838995546875 116.975539255
0.011 0.0842535976562 125.719819048
0.012 0.0844654960937 134.030401842
0.013 0.0846192382812 143.789205956
0.014 0.0847569453125 151.241907924
0.015 0.0849870507813 160.085637968
0.016 0.0850424023438 169.209998419
0.017 0.0851206054687 176.015724573
0.018 0.085188546875 184.673047638
0.019 0.0852158828125 193.433154813
0.02 0.0853754453125 199.488624873
0.022 0.0855889296875 218.492771061
0.025 0.0856025546875 240.134227467
0.026 0.0856525585937 250.224831426
0.027 0.0857346445313 256.376239497
0.028 0.08581646875 264.371691889
0.032 0.0858627617187 295.753549394
0.036 0.0858972929687 325.448796785
0.037 0.0859734804688 336.621289438
0.04 0.0860274492187 356.747684396
0.045 0.08611340625 390.935131219


==> plots/plot_bufferedTR_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0250455625 14.0241867826
0.002 0.050114375 14.2653033117
0.003 0.0728840625 14.6180972173
0.004 0.094899625 14.9982802816
0.005 0.1180534375 15.5248417731
0.006 0.1390856875 16.2317953707
0.007 0.1590015 17.0363339777
0.008 0.175454625 17.9156395601
0.009 0.1903671875 18.929367578
0.01 0.2040114375 19.9347954818
0.011 0.2161706875 21.2129794696
0.012 0.2279216875 22.8258646008
0.013 0.2367508125 24.1715508244
0.014 0.243919375 25.6106131073
0.015 0.2507418125 27.3891939629
0.016 0.256791875 29.2457038405
0.017 0.2615908125 30.8830370729
0.018 0.2662121875 33.0954118483
0.019 0.2696860625 34.8875972302
0.02 0.2719136875 36.4307551023
0.021 0.27412225 38.264881987
0.022 0.276605125 40.2690503422
0.023 0.2785519375 41.7860282559
0.024 0.28021975 43.807788899
0.025 0.281853625 45.9465634497
0.026 0.2834416875 47.8496855141
0.027 0.284614375 49.9501497707
0.028 0.2856193125 51.1890127736
0.029 0.2865399375 53.042207803
0.03 0.2873758125 54.7431654184
0.031 0.2884948125 57.317579078
0.032 0.2892236875 58.7032864181
0.033 0.2900444375 61.1766653667
0.034 0.29088925 62.9808293731
0.035 0.29098275 63.5336106807
0.036 0.2917566875 66.268799391
0.037 0.29223475 67.2978000359
0.038 0.2931259375 69.2821973328
0.039 0.2936375625 71.5940235607
0.04 0.2948394375 73.7363403374
0.042 0.294901875 76.599847991
0.043 0.29538275 78.7650722684
0.044 0.295537875 79.9163229541
0.045 0.296311375 82.2741758308
0.047 0.296575 85.8524265505
0.048 0.2970019375 86.6960121414


==> plots/plot_bufferedTR_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.02807628125 21.9460289953
0.002 0.0543565625 22.5371186508
0.003 0.0766755 23.5350768708
0.004 0.097047625 25.2067975735
0.005 0.11379265625 27.7479620544
0.006 0.1264979375 30.7824764568
0.007 0.136190609375 34.734856004
0.008 0.142178328125 38.5692117869
0.009 0.1474305 43.5552884741
0.01 0.1502773125 47.9124383881
0.011 0.152587171875 52.1886534672
0.012 0.1544465 56.9195170554
0.013 0.15611696875 61.3471366038
0.014 0.15667340625 64.7653961995
0.015 0.157880359375 69.6684355001
0.016 0.158721703125 73.9707518887
0.017 0.15929696875 77.5400678975
0.018 0.15976853125 82.4352110948
0.019 0.160331015625 86.25886371
0.02 0.16069221875 90.6411769692
0.021 0.1609608125 94.2351819039
0.022 0.161275359375 98.7693189022
0.023 0.161708796875 102.581890979
0.024 0.161938453125 106.33907033
0.025 0.16214921875 109.97893106
0.026 0.16222084375 113.905131046
0.027 0.16235665625 118.332488428
0.028 0.162615625 121.939494746
0.029 0.16282921875 125.558013636
0.03 0.16300678125 129.662715406
0.032 0.1630815625 136.814788143
0.033 0.1633753125 141.2768776
0.035 0.1635285 148.065346744
0.036 0.1635713125 152.199288511
0.037 0.163693703125 154.757416633
0.038 0.16380759375 158.648027396
0.039 0.163813359375 162.416117585
0.04 0.163877265625 167.291573731
0.041 0.163915453125 170.704802685
0.042 0.16401584375 175.700365272
0.043 0.164045421875 177.84069531
0.044 0.1641655 184.046523234
0.045 0.1641951875 186.855946136
0.046 0.164249546875 189.031949964
0.047 0.1642499375 193.174996568
0.048 0.164331984375 196.619757238
0.049 0.16438128125 201.162921249


==> plots/plot_bufferedUR_16synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0254813828125 37.2010162164
0.002 0.0487751835938 38.2836544585
0.003 0.0683206835938 39.7006019653
0.004 0.08410821875 41.5292836691
0.005 0.0976478203125 43.4798166215
0.006 0.109053640625 45.8440070029
0.007 0.118855691406 48.1233644625
0.008 0.126922488281 50.7242060559
0.009 0.133191304688 53.2646410204
0.01 0.139162742187 56.0670286613
0.011 0.143866917969 58.239383981
0.012 0.148153332031 61.0246435229
0.013 0.151821929687 63.9144247078
0.014 0.155844863281 66.2391632629
0.015 0.15873921875 68.6508324517
0.016 0.161706957031 71.2732856402
0.017 0.164365652344 73.6109449505
0.018 0.166367300781 76.1179812272
0.019 0.169101902344 78.3163436635
0.02 0.170479492187 80.7125392518
0.021 0.172717769531 83.5759734466
0.022 0.174171457031 85.9102382054
0.023 0.176257984375 88.2988351442
0.024 0.177467664063 90.529904784
0.025 0.178578941406 93.3072185556
0.026 0.180122015625 94.9168318047
0.027 0.181515328125 98.0996328347
0.028 0.182584671875 100.008344242
0.029 0.185075335938 102.221562666
0.031 0.18634946875 107.167161313
0.032 0.186741261719 109.595139088
0.033 0.187764859375 111.713877703
0.034 0.188769863281 114.112693409
0.035 0.189643597656 116.638075297
0.036 0.190657195312 119.00708098
0.037 0.191882183594 120.899602879
0.039 0.19265953125 125.215150443
0.04 0.193513429687 126.966224678
0.041 0.193624492187 130.511059448
0.042 0.19473884375 131.818808228
0.043 0.194880730469 134.682844277
0.044 0.19590325 137.143004633
0.046 0.196454992188 140.638883332
0.047 0.196910710938 143.054261387
0.048 0.198449914063 146.233660325


==> plots/plot_bufferedUR_4synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.0267790625 12.5196568138
0.002 0.0582134375 12.5097223822
0.003 0.088050125 12.7324808909
0.004 0.118134375 12.9972939102
0.005 0.1470433125 13.300945139
0.006 0.1779444375 13.6681778266
0.007 0.202287625 14.0367974357
0.008 0.22861175 14.4560063005
0.009 0.25099625 14.9032444682
0.01 0.2702564375 15.3112820372
0.011 0.2930948125 15.796062247
0.012 0.3158545 16.4483719392
0.013 0.3339485 16.8834321655
0.014 0.3518716875 17.5199079752
0.015 0.365050125 18.0634983387
0.016 0.3831295 18.7598330072
0.017 0.3979086875 19.3924707398
0.018 0.40848025 19.9743695948
0.019 0.4218700625 20.617182578
0.02 0.434058 21.3787105833
0.021 0.4452418125 22.1383555596
0.022 0.4530400625 22.5742673798
0.023 0.463543 23.431930427
0.024 0.4723088125 24.0768669168
0.025 0.4789160625 24.6460132353
0.026 0.4863224375 25.3884069623
0.027 0.4939725 26.1286018692
0.028 0.50253725 27.0398077476
0.029 0.5068720625 27.6435925556
0.03 0.511996625 28.3334546284
0.031 0.5190369375 29.062037641
0.032 0.526725125 30.196351521
0.033 0.53002875 30.6583205413
0.034 0.534377875 31.1435498164
0.035 0.5387233125 32.0980874822
0.036 0.5434235 32.8387897566
0.037 0.5462373125 33.4937747217
0.038 0.5519311875 34.2958200747
0.039 0.5548220625 34.9320369961
0.04 0.5609685 35.7499708325
0.041 0.5612063125 36.2963219105
0.042 0.5638851875 37.0956533265
0.043 0.570857875 37.8863499506
0.045 0.5717526875 39.0963823265
0.046 0.5758978125 40.0787812003
0.047 0.57817375 40.8173861894
0.048 0.58312275 41.8592246833


==> plots/plot_bufferedUR_8synth.txt <==
"synthrate" "injrate" "latency"
0.001 0.027563484375 20.8681173433
0.002 0.055922984375 21.038081395
0.003 0.083806578125 21.6470780464
0.004 0.10717878125 22.2481966348
0.005 0.130116578125 23.1008940963
0.006 0.1498998125 23.8453376806
0.007 0.168752890625 24.896622241
0.008 0.185445890625 25.973849844
0.009 0.200821671875 27.0973057183
0.01 0.2127380625 28.1118376465
0.011 0.22547296875 29.3829778656
0.012 0.23680075 30.6535531972
0.013 0.2457150625 31.8838808566
0.014 0.25361534375 32.9103714819
0.015 0.262825609375 34.6222487329
0.016 0.269096453125 35.8039011542
0.017 0.275592203125 37.2085016937
0.018 0.282256046875 38.531782758
0.019 0.28692503125 39.5215603638
0.02 0.292634390625 41.1931221317
0.021 0.2975173125 42.4185808363
0.022 0.301210765625 43.5702068105
0.023 0.30498884375 44.9816430902
0.024 0.307683671875 46.2514828058
0.025 0.3109660625 47.2103562575
0.026 0.315555421875 48.6315147611
0.027 0.31893665625 50.1666046097
0.028 0.321232140625 51.3773844753
0.029 0.32428490625 52.47579338
0.03 0.324974734375 53.7301146373
0.031 0.32894278125 55.3843487357
0.032 0.330865953125 56.5372242258
0.033 0.334034234375 57.6257344448
0.034 0.335569609375 58.9102299169
0.035 0.338059359375 59.9951718004
0.036 0.339498140625 61.3757357052
0.037 0.341315734375 62.6539859695
0.038 0.34268603125 64.120176763
0.039 0.345442546875 65.5425408017
0.04 0.347291796875 66.3689285922
0.041 0.348095078125 67.7764996012
0.042 0.349947859375 69.6020233132
0.043 0.351203 70.0906109521
0.044 0.35313596875 71.3953750825
0.045 0.353702484375 72.834920109
0.046 0.354140359375 73.6324811752
0.047 0.35448446875 75.2568676074
0.048 0.357491921875 76.0868847944
0.049 0.3586613125 77.7314299876


==> plots/plot_bufring_BC_4synth.txt <==
0.018507 21.473252
0.036156 21.606982
0.052588 21.693713
0.068815 21.821462
0.083460 21.915757
0.096961 22.021758
0.112570 22.156416
0.126481 22.319889
0.139158 22.495260
0.151958 22.629708
0.165305 22.755358
0.178432 22.936132
0.190020 23.113300
0.201204 23.300817
0.213778 23.519854
0.225192 23.713755
0.237504 23.970983
0.246429 24.152759
0.256038 24.388205
0.266975 24.691645
0.276332 24.928452
0.285244 25.263837
0.293466 25.529771
0.301877 25.861468
0.311277 26.235189
0.318855 26.572039
0.325667 26.924446
0.332170 27.217582
0.340249 27.647154
0.346565 28.042187
0.351887 28.337630
0.360350 28.885663
0.365439 29.281576
0.370990 29.689419
0.376076 30.194223
0.381582 30.615731
0.387231 31.055513
0.390120 31.380224
0.395133 31.978510
0.399508 32.394041
0.402581 32.865928
0.407157 33.519555
0.410852 33.885684
0.413614 34.501873
0.416575 34.999461
0.419508 35.514747
0.422297 36.161534
0.424886 36.613663
0.427196 37.187456
0.429496 37.738744
0.431819 38.430404
0.433804 39.016154
0.435509 39.648298
0.436874 40.126229
0.438779 40.750620
0.439938 41.379116
0.441401 42.065724
0.442734 42.584896
0.444093 43.250899
0.445087 43.743227
0.446412 44.588747
0.447516 44.877295
0.449078 45.569872
0.449546 46.206971
0.451169 46.854590
0.451477 47.727926
0.452877 48.387398
0.453279 48.824633
0.454203 49.346103
0.454182 50.014573
0.455046 50.971913
0.457199 51.109352
0.456114 51.793988
0.457332 52.791132
0.458250 53.338280
0.459461 54.170452
0.459255 54.846256
0.459822 55.454041
0.461170 56.170355
0.461138 56.493433
0.461303 57.130063
0.462592 58.094359
0.463228 58.188850
0.463300 59.469513
0.464044 60.259651
0.463280 60.561305
0.466531 61.167034
0.466306 61.466368
0.464831 62.564376
0.466172 63.201389
0.466147 64.050450
0.467879 64.444893
0.469010 64.380873
0.468610 65.193602
0.467799 66.525328
0.470532 66.162040
0.468602 67.559272
0.469229 68.362064
0.471552 68.357796
0.470164 69.022915
0.470445 70.172648
0.470203 70.404776
0.471443 70.724152
0.469660 71.424852
0.472996 72.056652
0.470780 72.568502
0.472876 72.969712
0.473380 74.039939
0.473409 73.899750
0.473274 74.520642
0.472343 74.923866
0.471722 75.836797
0.473516 76.284091
0.471494 77.120675
0.473730 77.261900
0.473803 77.966996
0.472415 78.776335
0.471945 78.492906
0.472469 79.251567
0.474679 79.387130
0.476815 79.692866
0.474020 80.130695
0.474398 80.554368
0.474683 81.445829
0.473966 81.756633
0.474300 82.750005
0.476092 81.933147
0.476432 82.917551
0.475312 82.785978
0.475531 82.650713
0.474480 83.268133
0.474939 84.686781
0.476529 84.717315
0.473031 86.227055
0.475520 84.807704
0.472011 85.074499
0.477956 85.568849
0.471428 87.221777
0.474111 85.792048
0.470888 86.906029
0.472704 87.208356
0.474960 87.818911
0.470639 88.315985
0.477654 87.852701
0.472925 88.610673
0.473949 87.449706
0.472105 88.817008
0.472312 88.732540
0.471048 90.069454
0.474069 89.509880
0.470212 89.703953
0.471706 89.646871
0.466038 90.561358
0.466679 90.716781
0.471062 90.803397
0.466252 90.959654
0.471247 91.210837
0.473782 90.290494
0.471490 91.548949



==> plots/plot_bufring_BC_8synth.txt <==
0.017755 32.657537
0.032664 32.523356
0.046281 32.400405
0.058981 32.375456
0.071237 32.353981
0.081888 32.307307
0.093751 32.306016
0.105518 32.343315
0.115055 32.382912
0.126625 32.414850
0.136888 32.467626
0.146525 32.526791
0.156528 32.581343
0.166696 32.663071
0.174625 32.734687
0.186419 32.872006
0.195244 32.962886
0.204191 33.109452
0.212521 33.194142
0.222736 33.406825
0.230944 33.594242
0.239088 33.759234
0.246549 33.953455
0.254323 34.230203
0.259618 34.442903
0.269009 34.897416
0.274501 35.159815
0.280524 35.505435
0.286513 35.881689
0.290887 36.413432
0.295710 36.820814
0.300326 37.241386
0.304305 37.783690
0.309208 38.247797
0.313226 38.737370
0.316748 39.387240
0.320334 39.788540
0.323880 40.416269
0.327829 40.800895
0.331505 41.139117
0.334983 41.728881
0.339926 41.992439
0.343240 42.362655
0.348049 42.662594
0.349424 43.081354
0.355443 43.386896
0.359298 43.707422
0.363860 43.958988
0.366829 44.234646
0.370793 44.484233
0.374275 44.931677
0.378388 45.220487
0.380794 45.572542
0.383272 45.827936
0.386552 46.221354
0.389308 46.600157
0.391168 47.066635
0.393495 47.501531
0.395496 47.717721
0.398045 48.211141
0.399014 48.602551
0.400732 49.221806
0.403144 49.892966
0.403750 50.054409
0.405731 50.458186
0.407520 51.092139
0.408570 51.449709
0.409826 51.608676
0.410897 52.394868
0.411945 52.560890
0.412936 53.234038
0.414235 53.428528
0.415877 53.967859
0.416358 54.259219
0.417308 54.689135
0.418243 55.353627
0.419251 55.668071
0.420871 56.066195
0.421543 56.708327
0.422120 57.066187
0.423392 57.612355
0.424240 57.798645
0.425006 58.620192
0.426060 58.731257
0.427481 59.299329
0.427881 59.610097
0.428742 60.025053
0.429555 60.412985
0.430279 60.876382
0.430834 61.392134
0.431477 61.981182
0.432458 62.088822
0.433834 62.493055
0.433710 63.002499
0.434360 63.512806
0.435411 63.876957
0.436331 64.116504
0.437669 64.274432
0.437807 65.093334
0.437928 65.422756
0.438757 65.810853
0.439477 66.072510
0.440160 66.421788
0.441095 67.051388
0.441381 67.376701
0.442634 67.545919
0.443299 68.468241
0.443770 68.357435
0.444389 68.500266
0.445578 68.903175
0.445238 69.852884
0.445350 69.863519
0.446628 70.214021
0.446614 70.527564
0.447826 70.670318
0.448156 71.230693
0.448726 71.726278
0.448781 71.878064
0.449933 72.267363
0.450128 72.710440
0.450112 73.173649
0.451211 72.943640
0.451622 73.499638
0.452157 73.723451
0.452765 73.900757
0.453104 74.537672
0.454177 74.401623
0.454434 75.381616
0.454678 75.618809
0.455668 75.805905
0.455347 75.878094
0.455936 75.818914
0.456707 76.294917
0.457667 76.542479
0.456714 76.697537
0.457086 77.077938
0.457493 77.357579
0.457442 77.644892
0.458461 77.330121
0.458985 77.842225
0.459172 78.095778
0.459521 78.568286
0.460153 78.443067
0.460029 79.149016
0.460204 79.221164


==> plots/plot_bufring_HS_4synth.txt <==
0.000000 0.000000
0.017586 19.283340
0.033706 19.419333
0.049434 19.691893
0.064486 20.230621
0.078264 21.050426
0.088505 22.659411
0.095897 25.012616
0.100243 27.847680
0.102161 31.331231
0.102698 34.549089
0.102802 38.719971
0.102733 42.008729
0.102846 44.840938
0.102889 48.750155
0.102916 51.943650
0.102991 53.855334
0.102890 57.721758
0.102876 60.710171
0.102958 63.781110
0.103062 66.767575
0.103018 68.805318
0.102863 72.275259
0.102914 74.836591
0.102980 76.986783
0.103024 79.773106
0.102619 82.955080
0.102961 85.211907
0.103053 89.012756
0.103057 90.685176
0.102951 93.500726
0.102863 96.663059
0.103107 98.067774
0.103082 101.518391
0.102828 104.712939
0.103007 106.781381
0.102970 109.005287
0.102983 111.966953
0.102755 114.288789
0.102819 117.333795
0.102935 118.398667
0.102881 125.776312
0.103221 124.878008
0.102840 126.988359
0.102911 131.053021
0.102837 132.574933
0.102920 134.723972
0.103039 137.832565
0.102862 139.085678
0.102765 141.939439
0.103056 144.775334
0.102799 147.332871
0.103027 150.257534
0.102951 152.711722
0.102788 154.229564
0.102976 158.033344
0.102912 161.351200
0.102945 161.275763
0.103171 165.428422
0.102960 167.934240
0.102983 169.681337
0.103125 172.922092
0.103092 175.647618
0.102875 174.919730
0.102935 178.917573
0.102734 182.735913
0.102906 186.572300
0.102819 189.156845
0.102835 188.072716
0.102970 192.772793
0.102909 193.676632
0.102769 196.853711
0.102727 199.444198
0.102871 199.581401
0.102924 204.493202
0.102857 204.495218
0.102669 206.825648
0.102827 210.796196
0.103068 210.311056
0.102931 212.921849
0.102881 216.752859
0.103257 221.925846
0.103069 220.335912
0.102880 223.593432
0.103099 224.340185
0.103014 225.449354
0.103188 229.029952
0.102909 229.174689
0.102828 233.617154
0.103047 235.222001
0.103085 236.988709
0.103137 240.201529
0.102821 242.661443
0.103192 245.076973
0.103040 245.949592
0.102851 246.638238
0.102947 250.676158
0.103020 251.163880
0.102757 252.443087
0.103044 256.884013
0.102856 256.952691
0.102980 258.721386
0.103080 258.719095
0.102790 263.277105
0.102905 264.714865
0.102814 263.196016
0.102928 269.509890
0.102883 266.868045
0.103056 269.780199
0.102824 270.531483
0.102991 275.101404
0.102946 276.106859
0.102920 278.134497
0.102896 276.513309
0.103015 277.232130
0.102997 279.076960
0.102837 281.492575
0.103014 282.318500
0.103067 284.542907
0.102811 285.216811
0.103179 289.293757
0.102958 286.261564
0.102877 289.026305
0.103050 290.766068
0.102990 292.683113
0.102959 292.824481
0.102891 292.559516
0.102856 294.345952
0.102932 293.410132
0.102958 297.848939
0.102940 297.447108
0.103130 297.707246
0.102789 297.786002
0.103055 299.036921
0.103038 300.526753
0.103017 301.431215
0.102886 301.546392
0.102881 303.105015
0.102863 303.787634
0.102979 304.703461
0.102798 303.745972
0.103006 307.081780
0.102853 306.835129
0.102720 305.106707
0.103039 306.733639
0.102956 308.678812
0.102871 307.943603
0.102882 308.093351
0.102952 310.642750
0.102814 310.287249
0.103123 309.343132
0.102806 311.372641
0.102930 311.744639
0.102881 311.684294
0.102968 312.760275
0.103012 313.154751
0.102871 312.902735
0.102780 312.781449
0.102872 313.748150
0.103143 314.454779
0.102846 313.639054
0.103120 315.092680
0.102980 314.688069
0.103040 315.346318
0.102861 315.671167
0.103050 315.304213
0.102916 315.555880
0.102888 316.128347
0.102786 316.709705
0.102973 316.893046
0.102871 317.715514
0.103036 317.799776
0.102852 317.394872
0.102934 317.618005
0.103070 317.657289
0.102917 318.012534
0.103072 317.864090
0.103016 318.414560
0.102790 318.332585
0.103108 318.405242
0.103126 318.779929
0.102973 319.024580
0.103053 319.005696
0.102772 319.068813
0.102763 319.415289
0.103028 319.564427
0.103098 319.109702
0.103114 319.775675
0.102768 319.608084
0.102724 319.729843
0.103215 319.807535
0.103020 319.926988
0.103226 319.811125
0.103033 319.712279
0.102777 319.598956
0.103058 319.567929
0.102877 320.213984
0.102957 320.197008
0.102983 320.525215
0.102801 320.342695
0.103193 320.128758
0.103083 320.402861
0.103118 320.191745
0.102899 320.473154
0.102975 320.366600
0.102905 320.362905
0.102971 320.382570
0.102916 320.427744
0.102887 320.612797
0.102974 320.668265
0.102726 320.669716
0.102980 320.673751
0.102988 320.492475
0.102894 320.785339
0.102879 320.758897
0.102910 320.730397
0.103045 320.664920
0.102863 320.690262
0.103165 320.830204
0.103005 320.652376
0.103112 320.820034
0.102899 320.899139
0.102858 320.830153
0.102914 320.863945
0.103213 320.991534
0.102823 320.933149
0.102880 320.816886
0.102919 320.871126
0.102726 320.841243
0.103095 320.898177
0.102891 320.939410
0.102937 320.910512
0.102769 320.945298
0.102900 320.936295
0.102659 321.010525
0.103074 320.975935
0.102934 320.989211
0.102908 321.005351
0.102856 321.004219
0.102880 320.943313
0.102990 320.947990
0.103079 321.022514
0.102912 321.037379
0.102924 321.024887
0.102923 320.977047
0.103060 321.013154
0.102922 321.040899
0.102938 321.035667
0.102991 321.040080
0.102848 321.027192
0.103007 321.032352
0.103104 321.010281
0.103046 321.033650
0.103040 321.038423
0.102903 321.034480
0.102717 321.039320
0.103327 321.061861
0.102799 321.037161
0.103015 321.047711
0.102951 321.040004
0.102881 321.040112
0.102686 321.042615
0.103101 321.054670
0.102954 321.065043
0.102852 321.016256
0.102916 321.045471
0.102982 321.051761
0.103041 321.023063
0.103119 321.048033
0.102950 321.056163
0.102706 320.999939
0.103097 321.057119
0.103035 321.063737
0.103016 321.060142
0.103170 321.068981
0.103002 321.063044
0.102956 321.048754
0.102799 321.041025
0.102675 321.048478
0.103000 321.056032
0.103217 321.065343
0.102926 321.057906
0.102979 321.051638
0.102618 321.049040
0.103104 321.065316
0.102940 321.063415
0.102876 321.043935
0.102834 321.059980
0.102804 321.052587
0.103001 321.064102
0.103015 321.064573
0.102975 321.057210
0.102849 321.062716
0.103033 321.065818
0.103144 321.067645
0.102942 321.061775
0.102843 321.056841
0.102845 321.062201
0.102932 321.056387
0.103068 321.064024
0.103043 321.065265
0.102629 321.051986
0.102899 321.056805
0.103003 321.064791
0.102909 321.060711
0.102990 321.055386
0.103086 321.066458
0.102840 321.062669
0.102954 321.060666
0.103008 321.062514
0.103009 321.065826
0.102743 321.059046
0.102888 321.063537
0.103095 321.060145
0.103027 321.064982
0.102975 321.063229
0.102795 321.058446
0.102939 321.063221
0.102940 321.057355
0.102793 321.057051
0.102974 321.064735
0.102920 321.061383
0.102810 321.060040
0.102945 321.065936
0.103140 321.067726
0.103040 321.063291
0.103130 321.064223
0.103134 321.066843
0.103021 321.065398
0.103037 321.062915
0.102925 321.058838
0.102780 321.058157
0.103069 321.066776
0.102770 321.056948
0.102979 321.060934
0.103033 321.066829
0.102833 321.060071
0.103091 321.061786
0.102810 321.059828
0.103002 321.064537
0.102922 321.064611
0.103003 321.064429
0.102831 321.061128
0.103210 321.071095
0.102786 321.061102
0.102879 321.060906
0.103031 321.065593
0.103075 321.067709
0.102969 321.063510
0.102673 321.055215
0.102891 321.062010
0.102898 321.061382
0.102934 321.061949
0.102904 321.062744
0.102855 321.060680
0.102905 321.059589
0.102931 321.061259
0.102994 321.065543
0.102670 321.055932
0.102959 321.063194
0.102986 321.065238
0.102946 321.065151
0.103011 321.064150
0.103185 321.070451
0.102838 321.059908
0.102835 321.059722
0.102914 321.064323
0.102899 321.064018
0.102865 321.058950
0.102943 321.065366
0.103082 321.066230
0.102894 321.062228
0.103167 321.069775
0.103046 321.064453
0.102990 321.063006
0.103115 321.070029
0.102752 321.056807
0.102915 321.065049
0.102756 321.056170
0.102964 321.059749
0.102950 321.061530
0.103051 321.065731
0.103185 321.073383
0.102883 321.062110
0.102904 321.064120
0.102887 321.061187
0.102959 321.066236
0.102923 321.064309
0.103010 321.065063
0.102852 321.052144
0.102813 321.061188
0.102962 321.067330
0.102970 321.065089
0.102850 321.060442
0.103010 321.065316
0.103053 321.065983
0.103008 321.067049
0.102994 321.064829
0.102844 321.061942


==> plots/plot_bufring_HS_8synth.txt <==
0.000000 0.000000


==> plots/plot_bufring_TR_4synth.txt <==
0.014087 17.104391
0.027491 17.066589
0.040756 17.039338
0.053714 17.031254
0.066989 17.014491
0.078825 17.031842
0.089533 17.040691
0.102441 17.112315
0.114499 17.172868
0.126271 17.184840
0.136269 17.262096
0.149168 17.335009
0.159477 17.420384
0.171662 17.500008
0.180566 17.562274
0.192312 17.718787
0.203098 17.785750
0.212122 17.899188
0.223062 18.030072
0.231809 18.144216
0.241864 18.277529
0.250495 18.410847
0.260473 18.589288
0.269075 18.768582
0.277897 18.987708
0.285945 19.153907
0.293677 19.341219
0.301457 19.574447
0.309611 19.776855
0.316304 20.001757
0.323668 20.229379
0.331746 20.471361
0.339128 20.677466
0.345679 20.989636
0.352440 21.160379
0.358336 21.499013
0.363125 21.657816
0.369660 21.990527
0.376121 22.325408
0.382003 22.526636
0.387785 22.903486
0.393908 23.081672
0.398629 23.527612
0.403390 23.930038
0.408555 24.252481
0.412636 24.576549
0.417926 24.894967
0.422528 25.247846
0.425630 25.546854
0.428689 26.020948
0.434566 26.303786
0.436938 26.792961
0.440372 27.308786
0.443713 27.800797
0.448307 28.063391
0.449499 28.590736
0.453746 29.131771
0.455735 29.430454
0.457089 29.786802
0.460215 30.211288
0.462091 30.686870
0.464142 31.191557
0.466423 31.783201
0.468012 32.301690
0.470218 32.798445
0.471158 33.141942
0.473026 33.742986
0.474568 34.222053
0.476951 34.855681
0.477231 35.117642
0.478698 35.839688
0.479748 36.292421
0.481268 36.825691
0.482424 37.356847
0.481928 37.622114
0.484337 38.559517
0.485016 38.879842
0.485567 39.075977
0.487780 40.147998
0.488282 40.644869
0.487454 40.921976
0.488541 41.475613
0.488538 41.710455
0.489612 42.412521
0.491547 43.164480
0.493220 43.293517
0.491469 43.901522
0.493763 44.485480
0.493959 44.929324
0.493259 45.080748
0.492881 45.778166
0.494729 46.118908
0.495018 46.971533
0.495424 47.208261
0.495622 47.804359
0.496319 48.069638
0.496473 48.616728
0.496009 49.062103
0.497011 49.448800
0.496526 49.814566
0.494840 50.707838
0.496697 50.961451
0.496936 51.168839
0.496971 51.836645
0.497102 52.348239
0.497717 52.213638
0.498098 52.659884
0.497326 53.355830
0.497387 53.900969
0.498113 53.764537
0.498353 54.158773
0.497675 54.864755
0.498316 54.747142
0.497862 55.436319
0.498646 55.396379
0.498652 55.772793
0.498106 56.462482
0.498607 56.628759
0.498774 56.731571
0.498987 56.603531
0.498297 57.663820
0.497138 57.743227
0.497356 58.391318
0.498402 58.626686
0.499043 58.596870
0.499054 58.486936
0.499021 58.551153
0.499218 58.746991
0.498602 59.687294
0.499173 59.401482
0.498583 60.347889
0.499234 59.929964
0.499318 59.622111
0.497847 60.728581
0.497954 61.058706
0.499358 60.628762
0.499005 61.285378
0.499363 60.796311
0.499364 61.010422
0.498022 62.127371
0.499392 61.279766
0.499382 61.631084
0.499397 61.951739
0.499466 61.934470
0.499015 63.165988
0.499420 62.121543
0.499478 61.734295
0.499495 62.791697
0.499081 63.411010
0.498336 63.336033
0.498839 62.646301
0.499543 62.513005
0.499554 62.738962
0.499125 64.131073
0.499543 62.917678
0.499551 63.202655
0.499613 63.033093
0.499069 64.371388
0.499535 63.864439
0.499486 63.822216
0.499532 63.696606
0.499495 63.725998
0.499157 64.868180
0.499202 64.668979
0.499535 62.940384
0.499601 64.585419
0.499201 64.910966
0.499239 65.461297
0.499166 64.873281
0.499568 64.463737
0.499594 64.509909
0.499633 63.896075
0.499208 65.205702
0.499585 64.833411
0.499164 65.494719
0.499252 65.688759
0.499678 65.241554
0.499313 65.530951
0.499661 64.914994
0.499311 65.167974
0.499664 65.101739
0.498759 65.027486
0.499601 64.987633
0.499233 65.208830
0.499671 65.079530
0.499659 64.791361
0.499338 65.956579
0.499588 65.219599
0.499640 64.628480
0.499628 64.557131
0.499657 65.112825
0.499323 65.439628
0.499251 66.613493
0.499624 64.234635
0.499667 65.087049
0.499601 65.565312
0.499623 64.771344
0.499692 65.440564
0.499343 66.334312
0.499636 65.043143
0.499674 65.529720
0.498829 66.543633
0.499661 65.256050
0.499312 66.000280
0.499690 65.567193
0.499654 65.782981
0.499657 65.654904
0.499357 67.034924
0.499740 65.029402
0.499697 65.411362
0.498804 66.844356
0.499426 66.976573
0.499689 64.839845
0.499647 65.870836
0.498961 67.023867
0.499732 65.876813
0.499720 65.343161
0.499511 66.380262
0.499723 64.683864
0.499297 67.057400
0.499666 65.689132
0.499718 65.463521
0.499723 65.587137
0.499323 65.839229
0.499683 65.217610
0.499571 65.884461
0.499263 66.499357
0.499697 66.445625
0.499341 66.642406
0.499280 67.044823
0.499644 65.604022
0.499719 65.813640
0.499371 67.255801
0.499664 65.860496
0.499579 65.408541
0.499308 67.120708
0.499706 64.812821
0.499372 66.965459
0.499367 66.977132
0.499661 66.319977
0.499723 66.282059
0.499671 66.507675
0.499643 65.992100
0.499702 65.992544
0.499744 65.583969
0.499659 65.553350
0.499673 65.626973
0.499401 66.931777
0.499704 66.208277
0.499790 66.785733
0.499368 66.646735
0.499660 65.577607
0.498970 67.425472
0.499674 66.046093
0.499745 66.206048
0.498947 66.883018
0.499689 66.469900
0.499334 67.261603
0.499635 66.669319
0.499705 65.961705
0.499473 66.698846
0.499717 65.530468
0.499699 65.476790
0.499772 66.097043
0.499744 66.089313
0.499651 66.923165
0.499302 67.787409
0.499745 66.076653
0.499578 65.925411
0.499728 67.297892
0.499688 65.808093
0.499711 66.283510
0.499700 66.538586
0.499040 67.933351
0.499318 66.961813
0.499704 66.225589
0.499409 66.760519
0.499732 65.778513
0.499763 65.203408
0.499414 67.228045
0.499740 66.452610
0.499395 67.271614
0.499314 67.043285
0.499657 66.128430
0.499649 65.524924
0.499747 65.468215
0.499763 66.083609
0.499410 67.087688
0.499743 66.256728
0.499290 67.676113
0.499924 68.714129
0.499740 67.137895
0.499380 66.848883
0.499052 67.492887
0.499689 66.873865
0.499746 65.815834
0.499444 67.790427
0.499402 67.014604
0.499797 65.419214
0.499675 65.988014
0.499729 66.796982
0.499458 67.563075
0.499669 66.739612
0.499664 66.796820
0.499306 65.826914
0.499387 67.457645
0.499739 65.314624
0.499502 66.736957
0.499806 65.693450
0.498901 67.691244
0.499380 67.389770
0.499653 66.314697
0.499744 66.749757
0.499007 68.310679
0.499434 67.236303
0.499457 67.487893
0.499775 65.781419
0.499673 66.257220
0.499429 67.357266
0.499690 66.472536
0.499732 66.920999
0.499631 66.707136
0.499671 65.948042
0.499000 67.234851
0.499743 65.955265
0.499668 66.787178
0.499669 66.415396
0.499402 67.564087
0.498994 67.882076
0.499329 66.459884
0.499423 67.983060
0.499421 67.428487
0.499581 67.420479
0.499738 65.904250
0.499689 66.273683
0.499302 67.861475
0.499397 67.529877
0.499388 66.920214
0.499742 66.503855
0.499725 65.209171
0.499459 67.806794
0.499733 65.941226
0.499648 66.493401
0.499706 66.989787
0.499748 66.090814
0.499420 67.736618
0.499352 68.130809
0.499734 67.353951
0.499677 65.931664
0.499672 66.645050
0.499013 67.930067
0.499304 66.750215
0.499384 67.388732
0.499739 66.178503
0.499617 67.873900
0.499661 65.750540
0.499706 66.962618
0.499443 67.654071
0.499361 67.750154
0.498865 67.208372
0.499082 67.178627
0.499767 66.678247
0.499448 67.201882
0.499728 67.447764
0.499676 66.570460
0.499714 66.459207
0.499353 66.895442
0.499716 67.212234
0.499747 68.068289
0.499456 68.389405
0.499708 65.874293
0.499744 67.099015
0.499765 66.699675
0.499740 66.354647
0.499367 68.289708
0.499736 67.273705
0.499399 67.874636
0.499365 68.083572
0.499116 67.827157
0.499365 67.271983
0.499777 67.013895
0.499757 66.202379
0.499762 66.929968
0.499440 67.648294
0.499738 67.212144
0.499737 65.753534
0.499714 66.047063
0.499759 66.566718
0.499565 67.284833
0.499746 66.589139
0.499911 65.025946
0.499006 68.053287
0.499381 67.637866
0.499030 68.114372
0.498941 67.881169
0.499764 66.316938
0.499334 67.029281
0.499786 66.866455


==> plots/plot_bufring_TR_8synth.txt <==
0.018093 28.022788
0.033230 27.806975
0.047186 27.692374
0.061093 27.588003
0.074391 27.512285
0.086994 27.458484
0.098812 27.429530
0.111791 27.397103
0.122232 27.385943
0.134213 27.371070
0.146273 27.413776
0.157837 27.461179
0.168621 27.447707
0.179457 27.488655
0.191395 27.548218
0.201403 27.596674
0.211651 27.626542
0.221858 27.711201
0.232481 27.769265
0.242116 27.842537
0.254045 27.933839
0.263940 28.022532
0.272726 28.098397
0.283152 28.185420
0.293193 28.329972
0.301120 28.384734
0.311831 28.542058
0.320474 28.678937
0.331216 28.818805
0.339818 28.951692
0.348113 29.071915
0.356197 29.205284
0.365412 29.370904
0.373259 29.520915
0.380982 29.678044
0.388928 29.855189
0.395608 30.025802
0.404338 30.240165
0.411380 30.443309
0.418122 30.669231
0.424709 30.840549
0.431795 31.073550
0.438479 31.315770
0.444703 31.525418
0.450198 31.766768
0.455061 31.977842
0.461328 32.201395
0.467257 32.457385
0.472868 32.761946
0.478378 33.089716
0.481793 33.293823
0.487125 33.565052
0.490584 33.811622
0.494958 34.138180
0.499998 34.478513
0.504095 34.805857
0.507732 35.028774
0.511284 35.364125
0.514472 35.596976
0.516906 35.938503
0.521033 36.316293
0.523834 36.546583
0.527761 36.944777
0.529366 37.136215
0.532815 37.626568
0.535552 37.885665
0.538103 38.282822
0.540175 38.509127
0.542994 38.733876
0.524625 38.738547
0.536299 39.259841
0.551629 40.283094
0.554650 40.903033
0.561501 42.201221
0.562830 42.720280
0.564167 42.920435
0.566919 43.527468
0.570087 44.684052
0.579801 48.646111
0.580987 49.333762


==> plots/plot_bufring_UR_4synth.txt <==
0.02602125 12.4588557429
0.05077425 12.401912462
0.07842475 12.482668809
0.11015375 12.8138179441
0.132628 12.8740138481
0.164911 13.1557746739
0.19349675 13.3305752235
0.2186985 13.5661463364
0.2452695 13.9112437797
0.265615 14.3983744582
0.29223575 14.5173763143
0.315764 15.0821812712
0.33847175 15.5223851162
0.355732 15.798090621
0.371777 16.3108508501
0.38973975 16.6516534201
0.4037285 17.0469424405
0.4119065 17.2831963146
0.4250435 18.047560452
0.44310075 18.3119854925
0.45268175 18.9685161396
0.45679275 19.6210262967
0.46563475 20.1993928408
0.47702625 20.6154021929
0.4815555 21.3754556999
0.4909815 21.9023763174
0.494435 22.1635037936
0.4984165 23.1983877254
0.50317325 23.4036418454
0.50542675 24.0666411755
0.513476 25.3954667799
0.51389875 25.2009759301
0.51591725 25.7914236604
0.52004875 26.5637132664
0.520695 27.0618470521
0.5281595 27.3863935982
0.528193 28.1193041514
0.52924675 28.6994493804
0.53095825 29.0864948654
0.53239725 29.7366701604
0.5344025 30.6945845994
0.53650275 30.6335279499
0.53810475 31.7187457749
0.53861925 33.25327728
0.53886075 31.0324892545
0.5396615 35.8708692891
0.5401025 32.8807630013
0.54197725 34.7741126738
0.541991 34.01072636
0.5420475 34.1465963056
0.54228225 35.1219510733
0.54264425 47.6049026989
0.54278275 32.2500991464
0.54362625 37.1091429447
0.543677 44.7609105114
0.5437205 41.6422648637
0.5437725 36.2684428481
0.54396675 37.3826163252
0.54416275 38.8784064601
0.544549 40.1399033098
0.544709 37.3953109122
0.54512825 38.1331801194
0.5452175 45.9462593637
0.54528175 40.5466260012
0.545592 39.3811777062
0.545594 41.2926472286
0.545714 45.3070054555
0.546248 39.282484663
0.546502 44.1249380694
0.5465755 42.5267145754
0.546719 42.8001400244
0.546975 46.3194338553
0.54721575 46.446517663
0.54765475 43.7625334453
0.54799275 42.4756901689
0.54834325 43.8228123745
0.54905325 46.5468765226
0.54947425 44.9632404497
0.5494895 41.1260487417


==> plots/plot_bufring_UR_8synth.txt <==
0.0288240625 21.9245942883
0.0496978125 22.111264138
0.0716340625 21.5760268235
0.08922203125 21.9616019225
0.11156171875 22.4858498495
0.13230265625 22.7504479678
0.15033984375 23.3989395595
0.16523703125 23.9935246858
0.18021984375 25.2305456261
0.1878284375 25.7870699654
0.1997359375 26.7530918776
0.20708265625 27.3164696346
0.214470625 28.8829234063
0.22222671875 30.1050768668
0.225899375 31.4686915396
0.2300603125 31.7907976935
0.23289125 32.9037162808
0.23661484375 34.1077161699
0.2401909375 35.2128474416
0.24113265625 36.2571742277
0.24466390625 36.9489632563
0.24700921875 37.7826127947
0.24794484375 38.6290752836
0.24924375 41.6156630563
0.25087171875 42.3331979359
0.25107890625 41.0257802364
0.25142078125 43.2486554603
0.253773125 46.8195130514
0.25425046875 50.1792616738
0.25458359375 46.807104268
0.25464375 48.5387089013
0.25470609375 51.1437835582
0.2549365625 53.6181730785
0.25494640625 44.5172906582
0.25516328125 43.2265539481
0.25579125 59.0231109422
0.25580296875 49.6749449914
0.2566521875 51.6688543938
0.256963125 58.0055808561
0.2572278125 62.343511121
0.257295625 55.6678376435
0.2573025 54.7910366524
0.25748859375 57.6507144067
0.2577525 60.2448806956
0.2579284375 61.334060753
0.2583984375 51.2608066549
0.258588125 55.6435644821
0.25884875 55.3712330372
0.25905140625 59.0910028859

